3SAT on an All-to-All-Connected CMOS Ising Solver Chip

This work solves 3SAT, a classical NP-complete problem, on a CMOS-based Ising hardware chip with all-to-all connectivity. The paper addresses practical issues in going from algorithms to hardware. It considers several degrees of freedom in mapping the 3SAT problem to the chip - using multiple Ising formulations for 3SAT; exploring multiple strategies for decomposing large problems into subproblems that can be accommodated on the Ising chip; and executing a sequence of these subproblems on CMOS hardware to obtain the solution to the larger problem. These are evaluated within a software framework, and the results are used to identify the most promising formulations and decomposition techniques. These best approaches are then mapped to the all-to-all hardware, and the performance of 3SAT is evaluated on the chip. Experimental data shows that the deployed decomposition and mapping strategies impact SAT solution quality: without our methods, the CMOS hardware cannot achieve 3SAT solutions on SATLIB benchmarks.

==> data/decomposer_subtabu3ms/comparison_data_BFS.txt <==
1.000000000000000000e+00 2.540000000000000036e+00
2.000000000000000000e+00 5.439999999999999503e+00
3.000000000000000000e+00 8.080000000000000071e+00
4.000000000000000000e+00 1.008999999999999986e+01
5.000000000000000000e+00 1.213999999999999879e+01
6.000000000000000000e+00 1.410999999999999943e+01
7.000000000000000000e+00 1.572000000000000064e+01
8.000000000000000000e+00 1.746999999999999886e+01
9.000000000000000000e+00 1.925999999999999801e+01
1.000000000000000000e+01 2.082000000000000028e+01
1.100000000000000000e+01 2.237000000000000099e+01
1.200000000000000000e+01 2.388000000000000256e+01
1.300000000000000000e+01 2.518000000000000327e+01
1.400000000000000000e+01 2.667999999999999972e+01
1.500000000000000000e+01 2.817999999999999972e+01
1.600000000000000000e+01 2.932000000000000028e+01
1.700000000000000000e+01 3.055000000000000071e+01
1.800000000000000000e+01 3.163000000000000256e+01
1.900000000000000000e+01 3.282000000000000028e+01
2.000000000000000000e+01 3.391000000000000369e+01
2.100000000000000000e+01 3.516000000000000369e+01
2.200000000000000000e+01 3.604999999999999716e+01
2.300000000000000000e+01 3.710000000000000142e+01
2.400000000000000000e+01 3.795000000000000284e+01
2.500000000000000000e+01 3.871000000000000085e+01
2.600000000000000000e+01 3.964999999999999858e+01
2.700000000000000000e+01 4.067000000000000171e+01
2.800000000000000000e+01 4.151000000000000512e+01
2.900000000000000000e+01 4.225000000000000000e+01
3.000000000000000000e+01 4.289000000000000057e+01
3.100000000000000000e+01 4.371000000000000085e+01
3.200000000000000000e+01 4.436999999999999744e+01
3.300000000000000000e+01 4.490999999999999659e+01
3.400000000000000000e+01 4.544000000000000483e+01
3.500000000000000000e+01 4.602000000000000313e+01
3.600000000000000000e+01 4.663000000000000256e+01
3.700000000000000000e+01 4.719999999999999574e+01
3.800000000000000000e+01 4.778000000000000114e+01
3.900000000000000000e+01 4.832999999999999829e+01
4.000000000000000000e+01 4.882999999999999829e+01
4.100000000000000000e+01 4.939000000000000057e+01
4.200000000000000000e+01 4.986999999999999744e+01
4.300000000000000000e+01 5.034999999999999432e+01
4.400000000000000000e+01 5.089000000000000057e+01
4.500000000000000000e+01 5.137000000000000455e+01
4.600000000000000000e+01 5.183999999999999631e+01
4.700000000000000000e+01 5.229000000000000625e+01
4.800000000000000000e+01 5.275000000000000000e+01
4.900000000000000000e+01 5.310999999999999943e+01
5.000000000000000000e+01 5.353999999999999915e+01
5.100000000000000000e+01 5.393999999999999773e+01
5.200000000000000000e+01 5.435999999999999943e+01
5.300000000000000000e+01 5.457999999999999829e+01
5.400000000000000000e+01 5.491000000000000369e+01
5.500000000000000000e+01 5.521000000000000085e+01
5.600000000000000000e+01 5.558999999999999631e+01
5.700000000000000000e+01 5.592000000000000171e+01
5.800000000000000000e+01 5.626999999999999602e+01
5.900000000000000000e+01 5.656000000000000227e+01
6.000000000000000000e+01 5.679999999999999716e+01
6.100000000000000000e+01 5.715999999999999659e+01
6.200000000000000000e+01 5.746000000000000085e+01
6.300000000000000000e+01 5.769999999999999574e+01
6.400000000000000000e+01 5.786999999999999744e+01
6.500000000000000000e+01 5.807000000000000028e+01
6.600000000000000000e+01 5.835000000000000142e+01
6.700000000000000000e+01 5.859999999999999432e+01
6.800000000000000000e+01 5.887999999999999545e+01
6.900000000000000000e+01 5.913000000000000256e+01
7.000000000000000000e+01 5.940999999999999659e+01
7.100000000000000000e+01 5.971999999999999886e+01
7.200000000000000000e+01 5.996000000000000085e+01
7.300000000000000000e+01 6.014000000000000767e+01
7.400000000000000000e+01 6.038000000000000256e+01
7.500000000000000000e+01 6.055000000000000426e+01
7.600000000000000000e+01 6.078000000000000114e+01
7.700000000000000000e+01 6.100000000000000000e+01
7.800000000000000000e+01 6.126000000000000512e+01
7.900000000000000000e+01 6.151999999999999602e+01
8.000000000000000000e+01 6.185000000000000853e+01
8.100000000000000000e+01 6.206000000000000227e+01
8.200000000000000000e+01 6.226000000000000512e+01
8.300000000000000000e+01 6.249000000000000199e+01
8.400000000000000000e+01 6.271000000000000085e+01
8.500000000000000000e+01 6.296000000000000796e+01
8.600000000000000000e+01 6.310000000000000142e+01
8.700000000000000000e+01 6.338000000000000256e+01
8.800000000000000000e+01 6.358000000000000540e+01
8.900000000000000000e+01 6.373999999999999488e+01
9.000000000000000000e+01 6.393999999999999773e+01
9.100000000000000000e+01 6.415999999999999659e+01
9.200000000000000000e+01 6.434000000000000341e+01
9.300000000000000000e+01 6.445999999999999375e+01
9.400000000000000000e+01 6.460999999999999943e+01
9.500000000000000000e+01 6.475999999999999091e+01
9.600000000000000000e+01 6.490000000000000568e+01
9.700000000000000000e+01 6.512000000000000455e+01
9.800000000000000000e+01 6.536999999999999034e+01
9.900000000000000000e+01 6.556000000000000227e+01
1.000000000000000000e+02 6.570000000000000284e+01
1.010000000000000000e+02 6.582000000000000739e+01
1.020000000000000000e+02 6.599000000000000909e+01
1.030000000000000000e+02 6.606999999999999318e+01
1.040000000000000000e+02 6.625000000000000000e+01
1.050000000000000000e+02 6.634999999999999432e+01
1.060000000000000000e+02 6.653000000000000114e+01
1.070000000000000000e+02 6.667999999999999261e+01
1.080000000000000000e+02 6.681000000000000227e+01
1.090000000000000000e+02 6.696999999999999886e+01
1.100000000000000000e+02 6.709000000000000341e+01
1.110000000000000000e+02 6.725000000000000000e+01
1.120000000000000000e+02 6.745000000000000284e+01
1.130000000000000000e+02 6.765000000000000568e+01
1.140000000000000000e+02 6.776999999999999602e+01
1.150000000000000000e+02 6.784999999999999432e+01
1.160000000000000000e+02 6.804000000000000625e+01
1.170000000000000000e+02 6.821000000000000796e+01
1.180000000000000000e+02 6.837000000000000455e+01
1.190000000000000000e+02 6.848999999999999488e+01
1.200000000000000000e+02 6.860999999999999943e+01
1.210000000000000000e+02 6.871999999999999886e+01
1.220000000000000000e+02 6.882000000000000739e+01
1.230000000000000000e+02 6.891000000000001080e+01
1.240000000000000000e+02 6.901000000000000512e+01
1.250000000000000000e+02 6.915999999999999659e+01
1.260000000000000000e+02 6.923999999999999488e+01
1.270000000000000000e+02 6.939999999999999147e+01
1.280000000000000000e+02 6.946999999999999886e+01
1.290000000000000000e+02 6.956000000000000227e+01
1.300000000000000000e+02 6.965999999999999659e+01
1.310000000000000000e+02 6.973000000000000398e+01
1.320000000000000000e+02 6.982999999999999829e+01
1.330000000000000000e+02 6.998000000000000398e+01
1.340000000000000000e+02 7.009000000000000341e+01
1.350000000000000000e+02 7.012000000000000455e+01
1.360000000000000000e+02 7.021999999999999886e+01
1.370000000000000000e+02 7.030999999999998806e+01
1.380000000000000000e+02 7.042000000000000171e+01
1.390000000000000000e+02 7.048000000000000398e+01
1.400000000000000000e+02 7.059999999999999432e+01
1.410000000000000000e+02 7.064000000000000057e+01
1.420000000000000000e+02 7.070000000000000284e+01
1.430000000000000000e+02 7.082999999999999829e+01
1.440000000000000000e+02 7.093000000000000682e+01
1.450000000000000000e+02 7.104999999999999716e+01
1.460000000000000000e+02 7.109000000000000341e+01
1.470000000000000000e+02 7.120999999999999375e+01
1.480000000000000000e+02 7.131999999999999318e+01
1.490000000000000000e+02 7.143000000000000682e+01
1.500000000000000000e+02 7.156999999999999318e+01
1.510000000000000000e+02 7.168999999999999773e+01
1.520000000000000000e+02 7.179999999999999716e+01
1.530000000000000000e+02 7.189000000000000057e+01
1.540000000000000000e+02 7.200999999999999091e+01
1.550000000000000000e+02 7.209000000000000341e+01
1.560000000000000000e+02 7.215999999999999659e+01
1.570000000000000000e+02 7.231000000000000227e+01
1.580000000000000000e+02 7.234000000000000341e+01
1.590000000000000000e+02 7.239999999999999147e+01
1.600000000000000000e+02 7.253000000000000114e+01
1.610000000000000000e+02 7.259000000000000341e+01
1.620000000000000000e+02 7.265999999999999659e+01
1.630000000000000000e+02 7.274000000000000909e+01
1.640000000000000000e+02 7.285999999999999943e+01
1.650000000000000000e+02 7.298999999999999488e+01
1.660000000000000000e+02 7.309000000000000341e+01
1.670000000000000000e+02 7.320000000000000284e+01
1.680000000000000000e+02 7.326999999999999602e+01
1.690000000000000000e+02 7.334000000000000341e+01
1.700000000000000000e+02 7.340999999999999659e+01
1.710000000000000000e+02 7.350999999999999091e+01
1.720000000000000000e+02 7.360999999999999943e+01
1.730000000000000000e+02 7.370000000000000284e+01
1.740000000000000000e+02 7.374000000000000909e+01
1.750000000000000000e+02 7.379000000000000625e+01
1.760000000000000000e+02 7.387999999999999545e+01
1.770000000000000000e+02 7.396000000000000796e+01
1.780000000000000000e+02 7.407999999999999829e+01
1.790000000000000000e+02 7.414000000000000057e+01
1.800000000000000000e+02 7.420999999999999375e+01
1.810000000000000000e+02 7.428000000000000114e+01
1.820000000000000000e+02 7.435999999999999943e+01
1.830000000000000000e+02 7.443999999999999773e+01
1.840000000000000000e+02 7.457000000000000739e+01
1.850000000000000000e+02 7.465000000000000568e+01
1.860000000000000000e+02 7.472999999999998977e+01
1.870000000000000000e+02 7.479999999999999716e+01
1.880000000000000000e+02 7.489000000000000057e+01
1.890000000000000000e+02 7.496000000000000796e+01
1.900000000000000000e+02 7.503999999999999204e+01
1.910000000000000000e+02 7.509000000000000341e+01
1.920000000000000000e+02 7.516000000000001080e+01
1.930000000000000000e+02 7.525000000000000000e+01
1.940000000000000000e+02 7.529000000000000625e+01
1.950000000000000000e+02 7.534999999999999432e+01
1.960000000000000000e+02 7.544999999999998863e+01
1.970000000000000000e+02 7.550000000000000000e+01
1.980000000000000000e+02 7.560999999999999943e+01
1.990000000000000000e+02 7.570999999999999375e+01
2.000000000000000000e+02 7.577000000000001023e+01
2.010000000000000000e+02 7.584000000000000341e+01
2.020000000000000000e+02 7.594999999999998863e+01
2.030000000000000000e+02 7.598000000000000398e+01
2.040000000000000000e+02 7.606000000000000227e+01
2.050000000000000000e+02 7.610999999999999943e+01
2.060000000000000000e+02 7.620000000000000284e+01
2.070000000000000000e+02 7.627000000000001023e+01
2.080000000000000000e+02 7.631000000000000227e+01
2.090000000000000000e+02 7.637000000000000455e+01
2.100000000000000000e+02 7.642000000000000171e+01
2.110000000000000000e+02 7.646999999999999886e+01
2.120000000000000000e+02 7.653999999999999204e+01
2.130000000000000000e+02 7.662999999999999545e+01
2.140000000000000000e+02 7.671999999999999886e+01
2.150000000000000000e+02 7.678000000000000114e+01
2.160000000000000000e+02 7.689000000000000057e+01
2.170000000000000000e+02 7.693999999999999773e+01
2.180000000000000000e+02 7.703000000000000114e+01
2.190000000000000000e+02 7.707999999999999829e+01
2.200000000000000000e+02 7.714999999999999147e+01
2.210000000000000000e+02 7.721999999999999886e+01
2.220000000000000000e+02 7.727000000000001023e+01
2.230000000000000000e+02 7.732999999999999829e+01
2.240000000000000000e+02 7.740000000000000568e+01
2.250000000000000000e+02 7.751999999999999602e+01
2.260000000000000000e+02 7.759000000000000341e+01
2.270000000000000000e+02 7.764000000000000057e+01
2.280000000000000000e+02 7.768000000000000682e+01
2.290000000000000000e+02 7.773999999999999488e+01
2.300000000000000000e+02 7.781000000000000227e+01
2.310000000000000000e+02 7.790999999999999659e+01
2.320000000000000000e+02 7.795000000000000284e+01
2.330000000000000000e+02 7.801000000000000512e+01
2.340000000000000000e+02 7.804999999999999716e+01
2.350000000000000000e+02 7.810000000000000853e+01
2.360000000000000000e+02 7.821000000000000796e+01
2.370000000000000000e+02 7.829000000000000625e+01
2.380000000000000000e+02 7.832999999999999829e+01
2.390000000000000000e+02 7.842000000000000171e+01
2.400000000000000000e+02 7.846999999999999886e+01
2.410000000000000000e+02 7.849000000000000909e+01
2.420000000000000000e+02 7.853000000000000114e+01
2.430000000000000000e+02 7.856000000000000227e+01
2.440000000000000000e+02 7.860999999999999943e+01
2.450000000000000000e+02 7.871000000000000796e+01
2.460000000000000000e+02 7.875999999999999091e+01
2.470000000000000000e+02 7.882999999999999829e+01
2.480000000000000000e+02 7.885999999999999943e+01
2.490000000000000000e+02 7.886999999999999034e+01
2.500000000000000000e+02 7.893000000000000682e+01
2.510000000000000000e+02 7.900000000000000000e+01
2.520000000000000000e+02 7.901999999999999602e+01
2.530000000000000000e+02 7.910000000000000853e+01
2.540000000000000000e+02 7.915999999999999659e+01
2.550000000000000000e+02 7.921000000000000796e+01
2.560000000000000000e+02 7.921999999999999886e+01
2.570000000000000000e+02 7.926999999999999602e+01
2.580000000000000000e+02 7.932999999999999829e+01
2.590000000000000000e+02 7.939000000000000057e+01
2.600000000000000000e+02 7.946999999999999886e+01
2.610000000000000000e+02 7.954000000000000625e+01
2.620000000000000000e+02 7.960999999999999943e+01
2.630000000000000000e+02 7.962999999999999545e+01
2.640000000000000000e+02 7.965000000000000568e+01
2.650000000000000000e+02 7.971000000000000796e+01
2.660000000000000000e+02 7.973999999999999488e+01
2.670000000000000000e+02 7.975999999999999091e+01
2.680000000000000000e+02 7.980000000000001137e+01
2.690000000000000000e+02 7.990000000000000568e+01
2.700000000000000000e+02 7.999000000000000909e+01
2.710000000000000000e+02 8.004000000000000625e+01
2.720000000000000000e+02 8.010999999999999943e+01
2.730000000000000000e+02 8.015000000000000568e+01
2.740000000000000000e+02 8.020000000000000284e+01
2.750000000000000000e+02 8.028999999999999204e+01
2.760000000000000000e+02 8.037999999999999545e+01
2.770000000000000000e+02 8.045000000000000284e+01
2.780000000000000000e+02 8.051000000000000512e+01
2.790000000000000000e+02 8.053000000000000114e+01
2.800000000000000000e+02 8.057999999999999829e+01
2.810000000000000000e+02 8.065999999999999659e+01
2.820000000000000000e+02 8.071999999999999886e+01
2.830000000000000000e+02 8.076000000000000512e+01
2.840000000000000000e+02 8.080000000000001137e+01
2.850000000000000000e+02 8.082999999999999829e+01
2.860000000000000000e+02 8.084999999999999432e+01
2.870000000000000000e+02 8.093000000000000682e+01
2.880000000000000000e+02 8.097999999999998977e+01
2.890000000000000000e+02 8.100000000000000000e+01
2.900000000000000000e+02 8.106000000000000227e+01
2.910000000000000000e+02 8.112000000000000455e+01
2.920000000000000000e+02 8.115999999999999659e+01
2.930000000000000000e+02 8.117999999999999261e+01
2.940000000000000000e+02 8.123000000000000398e+01
2.950000000000000000e+02 8.128000000000000114e+01
2.960000000000000000e+02 8.132000000000000739e+01
2.970000000000000000e+02 8.137000000000000455e+01
2.980000000000000000e+02 8.145999999999999375e+01
2.990000000000000000e+02 8.153000000000000114e+01
3.000000000000000000e+02 8.158999999999998920e+01
3.010000000000000000e+02 8.162000000000000455e+01
3.020000000000000000e+02 8.167999999999999261e+01
3.030000000000000000e+02 8.169999999999998863e+01
3.040000000000000000e+02 8.178000000000000114e+01
3.050000000000000000e+02 8.179999999999999716e+01
3.060000000000000000e+02 8.184000000000000341e+01
3.070000000000000000e+02 8.189999999999999147e+01
3.080000000000000000e+02 8.195000000000000284e+01
3.090000000000000000e+02 8.198000000000000398e+01
3.100000000000000000e+02 8.198999999999999488e+01
3.110000000000000000e+02 8.207999999999999829e+01
3.120000000000000000e+02 8.214000000000000057e+01
3.130000000000000000e+02 8.217999999999999261e+01
3.140000000000000000e+02 8.223000000000000398e+01
3.150000000000000000e+02 8.228000000000000114e+01
3.160000000000000000e+02 8.232000000000000739e+01
3.170000000000000000e+02 8.235999999999999943e+01
3.180000000000000000e+02 8.239000000000000057e+01
3.190000000000000000e+02 8.243999999999999773e+01
3.200000000000000000e+02 8.248000000000000398e+01
3.210000000000000000e+02 8.252000000000001023e+01
3.220000000000000000e+02 8.265000000000000568e+01
3.230000000000000000e+02 8.268999999999999773e+01
3.240000000000000000e+02 8.278000000000000114e+01
3.250000000000000000e+02 8.279999999999999716e+01
3.260000000000000000e+02 8.287000000000000455e+01
3.270000000000000000e+02 8.298999999999999488e+01
3.280000000000000000e+02 8.302000000000001023e+01
3.290000000000000000e+02 8.304000000000000625e+01
3.300000000000000000e+02 8.307999999999999829e+01
3.310000000000000000e+02 8.312000000000000455e+01
3.320000000000000000e+02 8.314000000000000057e+01
3.330000000000000000e+02 8.317999999999999261e+01
3.340000000000000000e+02 8.323000000000000398e+01
3.350000000000000000e+02 8.326000000000000512e+01
3.360000000000000000e+02 8.329999999999999716e+01
3.370000000000000000e+02 8.337000000000000455e+01
3.380000000000000000e+02 8.342000000000000171e+01
3.390000000000000000e+02 8.345000000000000284e+01
3.400000000000000000e+02 8.348000000000000398e+01
3.410000000000000000e+02 8.350000000000000000e+01
3.420000000000000000e+02 8.353000000000000114e+01
3.430000000000000000e+02 8.356000000000000227e+01
3.440000000000000000e+02 8.357999999999999829e+01
3.450000000000000000e+02 8.363000000000000966e+01
3.460000000000000000e+02 8.368999999999999773e+01
3.470000000000000000e+02 8.371999999999999886e+01
3.480000000000000000e+02 8.376999999999999602e+01
3.490000000000000000e+02 8.378000000000000114e+01
3.500000000000000000e+02 8.381999999999999318e+01
3.510000000000000000e+02 8.390999999999999659e+01
3.520000000000000000e+02 8.393999999999999773e+01
3.530000000000000000e+02 8.396999999999999886e+01
3.540000000000000000e+02 8.404000000000000625e+01
3.550000000000000000e+02 8.407999999999999829e+01
3.560000000000000000e+02 8.413000000000000966e+01
3.570000000000000000e+02 8.417000000000000171e+01
3.580000000000000000e+02 8.421999999999999886e+01
3.590000000000000000e+02 8.423000000000000398e+01
3.600000000000000000e+02 8.426000000000000512e+01
3.610000000000000000e+02 8.428999999999999204e+01
3.620000000000000000e+02 8.431000000000000227e+01
3.630000000000000000e+02 8.431999999999999318e+01
3.640000000000000000e+02 8.434000000000000341e+01
3.650000000000000000e+02 8.435999999999999943e+01
3.660000000000000000e+02 8.437999999999999545e+01
3.670000000000000000e+02 8.440999999999999659e+01
3.680000000000000000e+02 8.443999999999999773e+01
3.690000000000000000e+02 8.446000000000000796e+01
3.700000000000000000e+02 8.450999999999999091e+01
3.710000000000000000e+02 8.454000000000000625e+01
3.720000000000000000e+02 8.454000000000000625e+01
3.730000000000000000e+02 8.454999999999999716e+01
3.740000000000000000e+02 8.457000000000000739e+01
3.750000000000000000e+02 8.457999999999999829e+01
3.760000000000000000e+02 8.464000000000000057e+01
3.770000000000000000e+02 8.468000000000000682e+01
3.780000000000000000e+02 8.470000000000000284e+01
3.790000000000000000e+02 8.470999999999999375e+01
3.800000000000000000e+02 8.474000000000000909e+01
3.810000000000000000e+02 8.478999999999999204e+01
3.820000000000000000e+02 8.479999999999999716e+01
3.830000000000000000e+02 8.483000000000001251e+01
3.840000000000000000e+02 8.485999999999999943e+01
3.850000000000000000e+02 8.489000000000000057e+01
3.860000000000000000e+02 8.493999999999999773e+01
3.870000000000000000e+02 8.496000000000000796e+01
3.880000000000000000e+02 8.500000000000000000e+01
3.890000000000000000e+02 8.504999999999999716e+01
3.900000000000000000e+02 8.507000000000000739e+01
3.910000000000000000e+02 8.509000000000000341e+01
3.920000000000000000e+02 8.512999999999999545e+01
3.930000000000000000e+02 8.512999999999999545e+01
3.940000000000000000e+02 8.518000000000000682e+01
3.950000000000000000e+02 8.521999999999999886e+01
3.960000000000000000e+02 8.521999999999999886e+01
3.970000000000000000e+02 8.524000000000000909e+01
3.980000000000000000e+02 8.525000000000000000e+01
3.990000000000000000e+02 8.528000000000000114e+01
4.000000000000000000e+02 8.534000000000000341e+01
4.010000000000000000e+02 8.535000000000000853e+01
4.020000000000000000e+02 8.539000000000000057e+01
4.030000000000000000e+02 8.542999999999999261e+01
4.040000000000000000e+02 8.546000000000000796e+01
4.050000000000000000e+02 8.550999999999999091e+01
4.060000000000000000e+02 8.553000000000000114e+01
4.070000000000000000e+02 8.557000000000000739e+01
4.080000000000000000e+02 8.560999999999999943e+01
4.090000000000000000e+02 8.565000000000000568e+01
4.100000000000000000e+02 8.568000000000000682e+01
4.110000000000000000e+02 8.570000000000000284e+01
4.120000000000000000e+02 8.570999999999999375e+01
4.130000000000000000e+02 8.570999999999999375e+01
4.140000000000000000e+02 8.574000000000000909e+01
4.150000000000000000e+02 8.579000000000000625e+01
4.160000000000000000e+02 8.581999999999999318e+01
4.170000000000000000e+02 8.587999999999999545e+01
4.180000000000000000e+02 8.589000000000000057e+01
4.190000000000000000e+02 8.592000000000000171e+01
4.200000000000000000e+02 8.596999999999999886e+01
4.210000000000000000e+02 8.603000000000000114e+01
4.220000000000000000e+02 8.607000000000000739e+01
4.230000000000000000e+02 8.609000000000000341e+01
4.240000000000000000e+02 8.609999999999999432e+01
4.250000000000000000e+02 8.615999999999999659e+01
4.260000000000000000e+02 8.622999999999998977e+01
4.270000000000000000e+02 8.626999999999999602e+01
4.280000000000000000e+02 8.631000000000000227e+01
4.290000000000000000e+02 8.635000000000000853e+01
4.300000000000000000e+02 8.637000000000000455e+01
4.310000000000000000e+02 8.640999999999999659e+01
4.320000000000000000e+02 8.642999999999999261e+01
4.330000000000000000e+02 8.650000000000000000e+01
4.340000000000000000e+02 8.651999999999999602e+01
4.350000000000000000e+02 8.653999999999999204e+01
4.360000000000000000e+02 8.656000000000000227e+01
4.370000000000000000e+02 8.657000000000000739e+01
4.380000000000000000e+02 8.659999999999999432e+01
4.390000000000000000e+02 8.661999999999999034e+01
4.400000000000000000e+02 8.668999999999999773e+01
4.410000000000000000e+02 8.671999999999999886e+01
4.420000000000000000e+02 8.676000000000000512e+01
4.430000000000000000e+02 8.679000000000000625e+01
4.440000000000000000e+02 8.681000000000000227e+01
4.450000000000000000e+02 8.683999999999998920e+01
4.460000000000000000e+02 8.687000000000000455e+01
4.470000000000000000e+02 8.687999999999999545e+01
4.480000000000000000e+02 8.690999999999999659e+01
4.490000000000000000e+02 8.693999999999999773e+01
4.500000000000000000e+02 8.696999999999999886e+01
4.510000000000000000e+02 8.701999999999999602e+01
4.520000000000000000e+02 8.707000000000000739e+01
4.530000000000000000e+02 8.709999999999999432e+01
4.540000000000000000e+02 8.710999999999999943e+01
4.550000000000000000e+02 8.714000000000000057e+01
4.560000000000000000e+02 8.716000000000001080e+01
4.570000000000000000e+02 8.718999999999999773e+01
4.580000000000000000e+02 8.720999999999999375e+01
4.590000000000000000e+02 8.721999999999999886e+01
4.600000000000000000e+02 8.726000000000000512e+01
4.610000000000000000e+02 8.727000000000001023e+01
4.620000000000000000e+02 8.729999999999999716e+01
4.630000000000000000e+02 8.733999999999998920e+01
4.640000000000000000e+02 8.737000000000000455e+01
4.650000000000000000e+02 8.739000000000000057e+01
4.660000000000000000e+02 8.740999999999999659e+01
4.670000000000000000e+02 8.742999999999999261e+01
4.680000000000000000e+02 8.746000000000000796e+01
4.690000000000000000e+02 8.748999999999999488e+01
4.700000000000000000e+02 8.750000000000000000e+01
4.710000000000000000e+02 8.753000000000000114e+01
4.720000000000000000e+02 8.757000000000000739e+01
4.730000000000000000e+02 8.760999999999999943e+01
4.740000000000000000e+02 8.764000000000000057e+01
4.750000000000000000e+02 8.768999999999999773e+01
4.760000000000000000e+02 8.771999999999999886e+01
4.770000000000000000e+02 8.773999999999999488e+01
4.780000000000000000e+02 8.778000000000000114e+01
4.790000000000000000e+02 8.782999999999999829e+01
4.800000000000000000e+02 8.783999999999998920e+01
4.810000000000000000e+02 8.783999999999998920e+01
4.820000000000000000e+02 8.783999999999998920e+01
4.830000000000000000e+02 8.784999999999999432e+01
4.840000000000000000e+02 8.785999999999999943e+01
4.850000000000000000e+02 8.790999999999999659e+01
4.860000000000000000e+02 8.794999999999998863e+01
4.870000000000000000e+02 8.798000000000000398e+01
4.880000000000000000e+02 8.798999999999999488e+01
4.890000000000000000e+02 8.800000000000000000e+01
4.900000000000000000e+02 8.806000000000000227e+01
4.910000000000000000e+02 8.809999999999999432e+01
4.920000000000000000e+02 8.814000000000000057e+01
4.930000000000000000e+02 8.817000000000000171e+01
4.940000000000000000e+02 8.818999999999999773e+01
4.950000000000000000e+02 8.823999999999999488e+01
4.960000000000000000e+02 8.825000000000000000e+01
4.970000000000000000e+02 8.826000000000000512e+01
4.980000000000000000e+02 8.827000000000001023e+01
4.990000000000000000e+02 8.828000000000000114e+01
5.000000000000000000e+02 8.829000000000000625e+01


==> data/decomposer_subtabu3ms/comparison_data_EnergyImpact-BFS.txt <==
1.000000000000000000e+00 3.899999999999999578e-01
2.000000000000000000e+00 7.500000000000000000e-01
3.000000000000000000e+00 2.930000000000000160e+00
4.000000000000000000e+00 3.290000000000000036e+00
5.000000000000000000e+00 3.379999999999999893e+00
6.000000000000000000e+00 4.399999999999999467e+00
7.000000000000000000e+00 4.929999999999999716e+00
8.000000000000000000e+00 5.020000000000000462e+00
9.000000000000000000e+00 5.889999999999999680e+00
1.000000000000000000e+01 6.209999999999999964e+00
1.100000000000000000e+01 6.299999999999999822e+00
1.200000000000000000e+01 7.160000000000000142e+00
1.300000000000000000e+01 7.539999999999999147e+00
1.400000000000000000e+01 7.610000000000000320e+00
1.500000000000000000e+01 8.410000000000000142e+00
1.600000000000000000e+01 8.750000000000000000e+00
1.700000000000000000e+01 8.820000000000000284e+00
1.800000000000000000e+01 9.629999999999999005e+00
1.900000000000000000e+01 1.001999999999999957e+01
2.000000000000000000e+01 1.013000000000000078e+01
2.100000000000000000e+01 1.092999999999999972e+01
2.200000000000000000e+01 1.124000000000000021e+01
2.300000000000000000e+01 1.134999999999999964e+01
2.400000000000000000e+01 1.217999999999999972e+01
2.500000000000000000e+01 1.246000000000000085e+01
2.600000000000000000e+01 1.252000000000000135e+01
2.700000000000000000e+01 1.318999999999999950e+01
2.800000000000000000e+01 1.341000000000000014e+01
2.900000000000000000e+01 1.345999999999999908e+01
3.000000000000000000e+01 1.433000000000000185e+01
3.100000000000000000e+01 1.451000000000000156e+01
3.200000000000000000e+01 1.453000000000000114e+01
3.300000000000000000e+01 1.522999999999999865e+01
3.400000000000000000e+01 1.544000000000000128e+01
3.500000000000000000e+01 1.550999999999999801e+01
3.600000000000000000e+01 1.614000000000000057e+01
3.700000000000000000e+01 1.630000000000000071e+01
3.800000000000000000e+01 1.635000000000000142e+01
3.900000000000000000e+01 1.693999999999999773e+01
4.000000000000000000e+01 1.708000000000000185e+01
4.100000000000000000e+01 1.710999999999999943e+01
4.200000000000000000e+01 1.776000000000000156e+01
4.300000000000000000e+01 1.796999999999999886e+01
4.400000000000000000e+01 1.801999999999999957e+01
4.500000000000000000e+01 1.857000000000000028e+01
4.600000000000000000e+01 1.869000000000000128e+01
4.700000000000000000e+01 1.874000000000000199e+01
4.800000000000000000e+01 1.937000000000000099e+01
4.900000000000000000e+01 1.948999999999999844e+01
5.000000000000000000e+01 1.951999999999999957e+01
5.100000000000000000e+01 2.008000000000000185e+01
5.200000000000000000e+01 2.021000000000000085e+01
5.300000000000000000e+01 2.023999999999999844e+01
5.400000000000000000e+01 2.076999999999999957e+01
5.500000000000000000e+01 2.087000000000000099e+01
5.600000000000000000e+01 2.096000000000000085e+01
5.700000000000000000e+01 2.139999999999999858e+01
5.800000000000000000e+01 2.149000000000000199e+01
5.900000000000000000e+01 2.153999999999999915e+01
6.000000000000000000e+01 2.217999999999999972e+01
6.100000000000000000e+01 2.233999999999999986e+01
6.200000000000000000e+01 2.239000000000000057e+01
6.300000000000000000e+01 2.301999999999999957e+01
6.400000000000000000e+01 2.308000000000000185e+01
6.500000000000000000e+01 2.315000000000000213e+01
6.600000000000000000e+01 2.362000000000000099e+01
6.700000000000000000e+01 2.376000000000000156e+01
6.800000000000000000e+01 2.381000000000000227e+01
6.900000000000000000e+01 2.433999999999999986e+01
7.000000000000000000e+01 2.441000000000000014e+01
7.100000000000000000e+01 2.444999999999999929e+01
7.200000000000000000e+01 2.489999999999999858e+01
7.300000000000000000e+01 2.500999999999999801e+01
7.400000000000000000e+01 2.504000000000000270e+01
7.500000000000000000e+01 2.551999999999999957e+01
7.600000000000000000e+01 2.566000000000000014e+01
7.700000000000000000e+01 2.571999999999999886e+01
7.800000000000000000e+01 2.610999999999999943e+01
7.900000000000000000e+01 2.615000000000000213e+01
8.000000000000000000e+01 2.619000000000000128e+01
8.100000000000000000e+01 2.666999999999999815e+01
8.200000000000000000e+01 2.676999999999999957e+01
8.300000000000000000e+01 2.681000000000000227e+01
8.400000000000000000e+01 2.718999999999999773e+01
8.500000000000000000e+01 2.726000000000000156e+01
8.600000000000000000e+01 2.728999999999999915e+01
8.700000000000000000e+01 2.771000000000000085e+01
8.800000000000000000e+01 2.780000000000000426e+01
8.900000000000000000e+01 2.783999999999999631e+01
9.000000000000000000e+01 2.823000000000000043e+01
9.100000000000000000e+01 2.829999999999999716e+01
9.200000000000000000e+01 2.832999999999999829e+01
9.300000000000000000e+01 2.867000000000000171e+01
9.400000000000000000e+01 2.873999999999999844e+01
9.500000000000000000e+01 2.876999999999999957e+01
9.600000000000000000e+01 2.908000000000000185e+01
9.700000000000000000e+01 2.916000000000000369e+01
9.800000000000000000e+01 2.921000000000000085e+01
9.900000000000000000e+01 2.953000000000000114e+01
1.000000000000000000e+02 2.959999999999999787e+01
1.010000000000000000e+02 2.965999999999999659e+01
1.020000000000000000e+02 3.003999999999999915e+01
1.030000000000000000e+02 3.009999999999999787e+01
1.040000000000000000e+02 3.010999999999999943e+01
1.050000000000000000e+02 3.053999999999999915e+01
1.060000000000000000e+02 3.063000000000000256e+01
1.070000000000000000e+02 3.065999999999999659e+01
1.080000000000000000e+02 3.091999999999999815e+01
1.090000000000000000e+02 3.100000000000000000e+01
1.100000000000000000e+02 3.101999999999999602e+01
1.110000000000000000e+02 3.149000000000000199e+01
1.120000000000000000e+02 3.150999999999999801e+01
1.130000000000000000e+02 3.153000000000000114e+01
1.140000000000000000e+02 3.185999999999999943e+01
1.150000000000000000e+02 3.194000000000000128e+01
1.160000000000000000e+02 3.199000000000000199e+01
1.170000000000000000e+02 3.235999999999999943e+01
1.180000000000000000e+02 3.237999999999999545e+01
1.190000000000000000e+02 3.239000000000000057e+01
1.200000000000000000e+02 3.280000000000000426e+01
1.210000000000000000e+02 3.285999999999999943e+01
1.220000000000000000e+02 3.287999999999999545e+01
1.230000000000000000e+02 3.318999999999999773e+01
1.240000000000000000e+02 3.325000000000000000e+01
1.250000000000000000e+02 3.328999999999999915e+01
1.260000000000000000e+02 3.357999999999999829e+01
1.270000000000000000e+02 3.364000000000000057e+01
1.280000000000000000e+02 3.366000000000000369e+01
1.290000000000000000e+02 3.398999999999999488e+01
1.300000000000000000e+02 3.400000000000000000e+01
1.310000000000000000e+02 3.407000000000000028e+01
1.320000000000000000e+02 3.432999999999999829e+01
1.330000000000000000e+02 3.441000000000000369e+01
1.340000000000000000e+02 3.446000000000000085e+01
1.350000000000000000e+02 3.467000000000000171e+01
1.360000000000000000e+02 3.475000000000000000e+01
1.370000000000000000e+02 3.481000000000000227e+01
1.380000000000000000e+02 3.514999999999999858e+01
1.390000000000000000e+02 3.521999999999999886e+01
1.400000000000000000e+02 3.522999999999999687e+01
1.410000000000000000e+02 3.552000000000000313e+01
1.420000000000000000e+02 3.562000000000000455e+01
1.430000000000000000e+02 3.564999999999999858e+01
1.440000000000000000e+02 3.585999999999999943e+01
1.450000000000000000e+02 3.589999999999999858e+01
1.460000000000000000e+02 3.593999999999999773e+01
1.470000000000000000e+02 3.625000000000000000e+01
1.480000000000000000e+02 3.630999999999999517e+01
1.490000000000000000e+02 3.630999999999999517e+01
1.500000000000000000e+02 3.652000000000000313e+01
1.510000000000000000e+02 3.657999999999999829e+01
1.520000000000000000e+02 3.660999999999999943e+01
1.530000000000000000e+02 3.682999999999999829e+01
1.540000000000000000e+02 3.687000000000000455e+01
1.550000000000000000e+02 3.689000000000000057e+01
1.560000000000000000e+02 3.709000000000000341e+01
1.570000000000000000e+02 3.714999999999999858e+01
1.580000000000000000e+02 3.720000000000000284e+01
1.590000000000000000e+02 3.754999999999999716e+01
1.600000000000000000e+02 3.763000000000000256e+01
1.610000000000000000e+02 3.764000000000000057e+01
1.620000000000000000e+02 3.786999999999999744e+01
1.630000000000000000e+02 3.792999999999999972e+01
1.640000000000000000e+02 3.796999999999999886e+01
1.650000000000000000e+02 3.824000000000000199e+01
1.660000000000000000e+02 3.826999999999999602e+01
1.670000000000000000e+02 3.829999999999999716e+01
1.680000000000000000e+02 3.857999999999999829e+01
1.690000000000000000e+02 3.860999999999999943e+01
1.700000000000000000e+02 3.864000000000000057e+01
1.710000000000000000e+02 3.885000000000000142e+01
1.720000000000000000e+02 3.889999999999999858e+01
1.730000000000000000e+02 3.894000000000000483e+01
1.740000000000000000e+02 3.920000000000000284e+01
1.750000000000000000e+02 3.922999999999999687e+01
1.760000000000000000e+02 3.925000000000000000e+01
1.770000000000000000e+02 3.950000000000000000e+01
1.780000000000000000e+02 3.957000000000000028e+01
1.790000000000000000e+02 3.961999999999999744e+01
1.800000000000000000e+02 3.983999999999999631e+01
1.810000000000000000e+02 3.990000000000000568e+01
1.820000000000000000e+02 3.992999999999999972e+01
1.830000000000000000e+02 4.017000000000000171e+01
1.840000000000000000e+02 4.025999999999999801e+01
1.850000000000000000e+02 4.025999999999999801e+01
1.860000000000000000e+02 4.041000000000000369e+01
1.870000000000000000e+02 4.050000000000000000e+01
1.880000000000000000e+02 4.053999999999999915e+01
1.890000000000000000e+02 4.079999999999999716e+01
1.900000000000000000e+02 4.084999999999999432e+01
1.910000000000000000e+02 4.085999999999999943e+01
1.920000000000000000e+02 4.107999999999999829e+01
1.930000000000000000e+02 4.112000000000000455e+01
1.940000000000000000e+02 4.114000000000000057e+01
1.950000000000000000e+02 4.128999999999999915e+01
1.960000000000000000e+02 4.134999999999999432e+01
1.970000000000000000e+02 4.135999999999999943e+01
1.980000000000000000e+02 4.153999999999999915e+01
1.990000000000000000e+02 4.157000000000000028e+01
2.000000000000000000e+02 4.158999999999999631e+01
2.010000000000000000e+02 4.182999999999999829e+01
2.020000000000000000e+02 4.183999999999999631e+01
2.030000000000000000e+02 4.188000000000000256e+01
2.040000000000000000e+02 4.208999999999999631e+01
2.050000000000000000e+02 4.213000000000000256e+01
2.060000000000000000e+02 4.214000000000000057e+01
2.070000000000000000e+02 4.235999999999999943e+01
2.080000000000000000e+02 4.240999999999999659e+01
2.090000000000000000e+02 4.244999999999999574e+01
2.100000000000000000e+02 4.264000000000000057e+01
2.110000000000000000e+02 4.269999999999999574e+01
2.120000000000000000e+02 4.271999999999999886e+01
2.130000000000000000e+02 4.297000000000000597e+01
2.140000000000000000e+02 4.304999999999999716e+01
2.150000000000000000e+02 4.307999999999999829e+01
2.160000000000000000e+02 4.323000000000000398e+01
2.170000000000000000e+02 4.325000000000000000e+01
2.180000000000000000e+02 4.326999999999999602e+01
2.190000000000000000e+02 4.338000000000000256e+01
2.200000000000000000e+02 4.346000000000000085e+01
2.210000000000000000e+02 4.349000000000000199e+01
2.220000000000000000e+02 4.368999999999999773e+01
2.230000000000000000e+02 4.371999999999999886e+01
2.240000000000000000e+02 4.375000000000000000e+01
2.250000000000000000e+02 4.401999999999999602e+01
2.260000000000000000e+02 4.407000000000000028e+01
2.270000000000000000e+02 4.409000000000000341e+01
2.280000000000000000e+02 4.440999999999999659e+01
2.290000000000000000e+02 4.447999999999999687e+01
2.300000000000000000e+02 4.449000000000000199e+01
2.310000000000000000e+02 4.462999999999999545e+01
2.320000000000000000e+02 4.467999999999999972e+01
2.330000000000000000e+02 4.471000000000000085e+01
2.340000000000000000e+02 4.496000000000000085e+01
2.350000000000000000e+02 4.501999999999999602e+01
2.360000000000000000e+02 4.506000000000000227e+01
2.370000000000000000e+02 4.528999999999999915e+01
2.380000000000000000e+02 4.534000000000000341e+01
2.390000000000000000e+02 4.535999999999999943e+01
2.400000000000000000e+02 4.555000000000000426e+01
2.410000000000000000e+02 4.560000000000000142e+01
2.420000000000000000e+02 4.560000000000000142e+01
2.430000000000000000e+02 4.576999999999999602e+01
2.440000000000000000e+02 4.582000000000000028e+01
2.450000000000000000e+02 4.585000000000000142e+01
2.460000000000000000e+02 4.600000000000000000e+01
2.470000000000000000e+02 4.607000000000000028e+01
2.480000000000000000e+02 4.607999999999999829e+01
2.490000000000000000e+02 4.627000000000000313e+01
2.500000000000000000e+02 4.632999999999999829e+01
2.510000000000000000e+02 4.633999999999999631e+01
2.520000000000000000e+02 4.650000000000000000e+01
2.530000000000000000e+02 4.653999999999999915e+01
2.540000000000000000e+02 4.656000000000000227e+01
2.550000000000000000e+02 4.673999999999999488e+01
2.560000000000000000e+02 4.678000000000000114e+01
2.570000000000000000e+02 4.678999999999999915e+01
2.580000000000000000e+02 4.696000000000000085e+01
2.590000000000000000e+02 4.702000000000000313e+01
2.600000000000000000e+02 4.707000000000000028e+01
2.610000000000000000e+02 4.726000000000000512e+01
2.620000000000000000e+02 4.728999999999999915e+01
2.630000000000000000e+02 4.728999999999999915e+01
2.640000000000000000e+02 4.747999999999999687e+01
2.650000000000000000e+02 4.754999999999999716e+01
2.660000000000000000e+02 4.756000000000000227e+01
2.670000000000000000e+02 4.766000000000000369e+01
2.680000000000000000e+02 4.771000000000000085e+01
2.690000000000000000e+02 4.777000000000000313e+01
2.700000000000000000e+02 4.792000000000000171e+01
2.710000000000000000e+02 4.793999999999999773e+01
2.720000000000000000e+02 4.796000000000000085e+01
2.730000000000000000e+02 4.814999999999999858e+01
2.740000000000000000e+02 4.817000000000000171e+01
2.750000000000000000e+02 4.817000000000000171e+01
2.760000000000000000e+02 4.835999999999999943e+01
2.770000000000000000e+02 4.839000000000000057e+01
2.780000000000000000e+02 4.840999999999999659e+01
2.790000000000000000e+02 4.857000000000000028e+01
2.800000000000000000e+02 4.864000000000000057e+01
2.810000000000000000e+02 4.869999999999999574e+01
2.820000000000000000e+02 4.885999999999999943e+01
2.830000000000000000e+02 4.890999999999999659e+01
2.840000000000000000e+02 4.892999999999999972e+01
2.850000000000000000e+02 4.903999999999999915e+01
2.860000000000000000e+02 4.910000000000000142e+01
2.870000000000000000e+02 4.910999999999999943e+01
2.880000000000000000e+02 4.928999999999999915e+01
2.890000000000000000e+02 4.932999999999999829e+01
2.900000000000000000e+02 4.937000000000000455e+01
2.910000000000000000e+02 4.951999999999999602e+01
2.920000000000000000e+02 4.953999999999999915e+01
2.930000000000000000e+02 4.954999999999999716e+01
2.940000000000000000e+02 4.975000000000000000e+01
2.950000000000000000e+02 4.978000000000000114e+01
2.960000000000000000e+02 4.978000000000000114e+01
2.970000000000000000e+02 4.990999999999999659e+01
2.980000000000000000e+02 4.995000000000000284e+01
2.990000000000000000e+02 4.995000000000000284e+01
3.000000000000000000e+02 5.010000000000000142e+01
3.010000000000000000e+02 5.013999999999999346e+01
3.020000000000000000e+02 5.014999999999999147e+01
3.030000000000000000e+02 5.032999999999999829e+01
3.040000000000000000e+02 5.037000000000000455e+01
3.050000000000000000e+02 5.038000000000000256e+01
3.060000000000000000e+02 5.050000000000000000e+01
3.070000000000000000e+02 5.059000000000000341e+01
3.080000000000000000e+02 5.060999999999999943e+01
3.090000000000000000e+02 5.073999999999999488e+01
3.100000000000000000e+02 5.078999999999999915e+01
3.110000000000000000e+02 5.081000000000000227e+01
3.120000000000000000e+02 5.094999999999999574e+01
3.130000000000000000e+02 5.098000000000000398e+01
3.140000000000000000e+02 5.099000000000000199e+01
3.150000000000000000e+02 5.112999999999999545e+01
3.160000000000000000e+02 5.116000000000000369e+01
3.170000000000000000e+02 5.116000000000000369e+01
3.180000000000000000e+02 5.123999999999999488e+01
3.190000000000000000e+02 5.128999999999999915e+01
3.200000000000000000e+02 5.130000000000000426e+01
3.210000000000000000e+02 5.142000000000000171e+01
3.220000000000000000e+02 5.150999999999999801e+01
3.230000000000000000e+02 5.151999999999999602e+01
3.240000000000000000e+02 5.169000000000000483e+01
3.250000000000000000e+02 5.174999999999999289e+01
3.260000000000000000e+02 5.174999999999999289e+01
3.270000000000000000e+02 5.178000000000000114e+01
3.280000000000000000e+02 5.182000000000000028e+01
3.290000000000000000e+02 5.183999999999999631e+01
3.300000000000000000e+02 5.195999999999999375e+01
3.310000000000000000e+02 5.197000000000000597e+01
3.320000000000000000e+02 5.200000000000000000e+01
3.330000000000000000e+02 5.218000000000000682e+01
3.340000000000000000e+02 5.222999999999999687e+01
3.350000000000000000e+02 5.223999999999999488e+01
3.360000000000000000e+02 5.237000000000000455e+01
3.370000000000000000e+02 5.242000000000000171e+01
3.380000000000000000e+02 5.244999999999999574e+01
3.390000000000000000e+02 5.261999999999999744e+01
3.400000000000000000e+02 5.265999999999999659e+01
3.410000000000000000e+02 5.269000000000000483e+01
3.420000000000000000e+02 5.282999999999999829e+01
3.430000000000000000e+02 5.284999999999999432e+01
3.440000000000000000e+02 5.289000000000000057e+01
3.450000000000000000e+02 5.300000000000000000e+01
3.460000000000000000e+02 5.303000000000000114e+01
3.470000000000000000e+02 5.306999999999999318e+01
3.480000000000000000e+02 5.316999999999999460e+01
3.490000000000000000e+02 5.319000000000000483e+01
3.500000000000000000e+02 5.319000000000000483e+01
3.510000000000000000e+02 5.338000000000000256e+01
3.520000000000000000e+02 5.342999999999999972e+01
3.530000000000000000e+02 5.344999999999999574e+01
3.540000000000000000e+02 5.355999999999999517e+01
3.550000000000000000e+02 5.360000000000000142e+01
3.560000000000000000e+02 5.360000000000000142e+01
3.570000000000000000e+02 5.368000000000000682e+01
3.580000000000000000e+02 5.369000000000000483e+01
3.590000000000000000e+02 5.370000000000000284e+01
3.600000000000000000e+02 5.375999999999999801e+01
3.610000000000000000e+02 5.377999999999999403e+01
3.620000000000000000e+02 5.377999999999999403e+01
3.630000000000000000e+02 5.391000000000000369e+01
3.640000000000000000e+02 5.392000000000000171e+01
3.650000000000000000e+02 5.394999999999999574e+01
3.660000000000000000e+02 5.404999999999999716e+01
3.670000000000000000e+02 5.406999999999999318e+01
3.680000000000000000e+02 5.410000000000000142e+01
3.690000000000000000e+02 5.424000000000000199e+01
3.700000000000000000e+02 5.429000000000000625e+01
3.710000000000000000e+02 5.429000000000000625e+01
3.720000000000000000e+02 5.442999999999999972e+01
3.730000000000000000e+02 5.449000000000000199e+01
3.740000000000000000e+02 5.451000000000000512e+01
3.750000000000000000e+02 5.464999999999999858e+01
3.760000000000000000e+02 5.466999999999999460e+01
3.770000000000000000e+02 5.467999999999999261e+01
3.780000000000000000e+02 5.482000000000000028e+01
3.790000000000000000e+02 5.484000000000000341e+01
3.800000000000000000e+02 5.485999999999999943e+01
3.810000000000000000e+02 5.501000000000000512e+01
3.820000000000000000e+02 5.503999999999999915e+01
3.830000000000000000e+02 5.504999999999999716e+01
3.840000000000000000e+02 5.515999999999999659e+01
3.850000000000000000e+02 5.520000000000000284e+01
3.860000000000000000e+02 5.521000000000000085e+01
3.870000000000000000e+02 5.532000000000000028e+01
3.880000000000000000e+02 5.537999999999999545e+01
3.890000000000000000e+02 5.537999999999999545e+01
3.900000000000000000e+02 5.548999999999999488e+01
3.910000000000000000e+02 5.551000000000000512e+01
3.920000000000000000e+02 5.555999999999999517e+01
3.930000000000000000e+02 5.566999999999999460e+01
3.940000000000000000e+02 5.570000000000000284e+01
3.950000000000000000e+02 5.573000000000000398e+01
3.960000000000000000e+02 5.581000000000000227e+01
3.970000000000000000e+02 5.585000000000000142e+01
3.980000000000000000e+02 5.586999999999999744e+01
3.990000000000000000e+02 5.597999999999999687e+01
4.000000000000000000e+02 5.600000000000000711e+01
4.010000000000000000e+02 5.601000000000000512e+01
4.020000000000000000e+02 5.608999999999999631e+01
4.030000000000000000e+02 5.610000000000000853e+01
4.040000000000000000e+02 5.611000000000000654e+01
4.050000000000000000e+02 5.618999999999999773e+01
4.060000000000000000e+02 5.621000000000000796e+01
4.070000000000000000e+02 5.623000000000000398e+01
4.080000000000000000e+02 5.629999999999999716e+01
4.090000000000000000e+02 5.633000000000000540e+01
4.100000000000000000e+02 5.634000000000000341e+01
4.110000000000000000e+02 5.638999999999999346e+01
4.120000000000000000e+02 5.641000000000000369e+01
4.130000000000000000e+02 5.641000000000000369e+01
4.140000000000000000e+02 5.648999999999999488e+01
4.150000000000000000e+02 5.652000000000000313e+01
4.160000000000000000e+02 5.653999999999999915e+01
4.170000000000000000e+02 5.661000000000000654e+01
4.180000000000000000e+02 5.663000000000000256e+01
4.190000000000000000e+02 5.665999999999999659e+01
4.200000000000000000e+02 5.678999999999999915e+01
4.210000000000000000e+02 5.679999999999999716e+01
4.220000000000000000e+02 5.679999999999999716e+01
4.230000000000000000e+02 5.686999999999999744e+01
4.240000000000000000e+02 5.687999999999999545e+01
4.250000000000000000e+02 5.689999999999999147e+01
4.260000000000000000e+02 5.699999999999999289e+01
4.270000000000000000e+02 5.702000000000000313e+01
4.280000000000000000e+02 5.703999999999999915e+01
4.290000000000000000e+02 5.708999999999999631e+01
4.300000000000000000e+02 5.713000000000000256e+01
4.310000000000000000e+02 5.713000000000000256e+01
4.320000000000000000e+02 5.717999999999999972e+01
4.330000000000000000e+02 5.719999999999999574e+01
4.340000000000000000e+02 5.719999999999999574e+01
4.350000000000000000e+02 5.725000000000000000e+01
4.360000000000000000e+02 5.726999999999999602e+01
4.370000000000000000e+02 5.726999999999999602e+01
4.380000000000000000e+02 5.735000000000000142e+01
4.390000000000000000e+02 5.735000000000000142e+01
4.400000000000000000e+02 5.736999999999999744e+01
4.410000000000000000e+02 5.744000000000000483e+01
4.420000000000000000e+02 5.746999999999999886e+01
4.430000000000000000e+02 5.749999999999999289e+01
4.440000000000000000e+02 5.763000000000000256e+01
4.450000000000000000e+02 5.767000000000000171e+01
4.460000000000000000e+02 5.769999999999999574e+01
4.470000000000000000e+02 5.774000000000000199e+01
4.480000000000000000e+02 5.776999999999999602e+01
4.490000000000000000e+02 5.778000000000000114e+01
4.500000000000000000e+02 5.785999999999999943e+01
4.510000000000000000e+02 5.792000000000000171e+01
4.520000000000000000e+02 5.793000000000000682e+01
4.530000000000000000e+02 5.800999999999999801e+01
4.540000000000000000e+02 5.803000000000000114e+01
4.550000000000000000e+02 5.803000000000000114e+01
4.560000000000000000e+02 5.814000000000000057e+01
4.570000000000000000e+02 5.817999999999999972e+01
4.580000000000000000e+02 5.822000000000000597e+01
4.590000000000000000e+02 5.834000000000000341e+01
4.600000000000000000e+02 5.835000000000000142e+01
4.610000000000000000e+02 5.835000000000000142e+01
4.620000000000000000e+02 5.845000000000000284e+01
4.630000000000000000e+02 5.846000000000000085e+01
4.640000000000000000e+02 5.846999999999999886e+01
4.650000000000000000e+02 5.855000000000000426e+01
4.660000000000000000e+02 5.857000000000000028e+01
4.670000000000000000e+02 5.857999999999999829e+01
4.680000000000000000e+02 5.864000000000000057e+01
4.690000000000000000e+02 5.866000000000000369e+01
4.700000000000000000e+02 5.868999999999999773e+01
4.710000000000000000e+02 5.874000000000000199e+01
4.720000000000000000e+02 5.874000000000000199e+01
4.730000000000000000e+02 5.875999999999999801e+01
4.740000000000000000e+02 5.886999999999999744e+01
4.750000000000000000e+02 5.886999999999999744e+01
4.760000000000000000e+02 5.886999999999999744e+01
4.770000000000000000e+02 5.893000000000000682e+01
4.780000000000000000e+02 5.897999999999999687e+01
4.790000000000000000e+02 5.900000000000000000e+01
4.800000000000000000e+02 5.908999999999999631e+01
4.810000000000000000e+02 5.910999999999999943e+01
4.820000000000000000e+02 5.910999999999999943e+01
4.830000000000000000e+02 5.917000000000000171e+01
4.840000000000000000e+02 5.920999999999999375e+01
4.850000000000000000e+02 5.923000000000000398e+01
4.860000000000000000e+02 5.929999999999999716e+01
4.870000000000000000e+02 5.933000000000000540e+01
4.880000000000000000e+02 5.933000000000000540e+01
4.890000000000000000e+02 5.943000000000000682e+01
4.900000000000000000e+02 5.947999999999999687e+01
4.910000000000000000e+02 5.950000000000000000e+01
4.920000000000000000e+02 5.959999999999999432e+01
4.930000000000000000e+02 5.961999999999999744e+01
4.940000000000000000e+02 5.965000000000000568e+01
4.950000000000000000e+02 5.970999999999999375e+01
4.960000000000000000e+02 5.974000000000000199e+01
4.970000000000000000e+02 5.974000000000000199e+01
4.980000000000000000e+02 5.983000000000000540e+01
4.990000000000000000e+02 5.988000000000000256e+01
5.000000000000000000e+02 5.989000000000000057e+01


==> data/decomposer_subtabu3ms/comparison_data_Pseudorandom.txt <==
1.000000000000000000e+00 6.999999999999999278e-02
2.000000000000000000e+00 4.499999999999999556e-01
3.000000000000000000e+00 8.900000000000000133e-01
4.000000000000000000e+00 1.590000000000000080e+00
5.000000000000000000e+00 2.529999999999999805e+00
6.000000000000000000e+00 3.000000000000000000e+00
7.000000000000000000e+00 3.899999999999999911e+00
8.000000000000000000e+00 5.179999999999999716e+00
9.000000000000000000e+00 5.700000000000000178e+00
1.000000000000000000e+01 6.320000000000000284e+00
1.100000000000000000e+01 6.879999999999999893e+00
1.200000000000000000e+01 7.410000000000000142e+00
1.300000000000000000e+01 8.099999999999999645e+00
1.400000000000000000e+01 8.649999999999998579e+00
1.500000000000000000e+01 9.210000000000000853e+00
1.600000000000000000e+01 9.490000000000000213e+00
1.700000000000000000e+01 9.890000000000000568e+00
1.800000000000000000e+01 1.033000000000000007e+01
1.900000000000000000e+01 1.073000000000000043e+01
2.000000000000000000e+01 1.102999999999999936e+01
2.100000000000000000e+01 1.146999999999999886e+01
2.200000000000000000e+01 1.191999999999999993e+01
2.300000000000000000e+01 1.246000000000000085e+01
2.400000000000000000e+01 1.295999999999999908e+01
2.500000000000000000e+01 1.330000000000000071e+01
2.600000000000000000e+01 1.375000000000000178e+01
2.700000000000000000e+01 1.423000000000000043e+01
2.800000000000000000e+01 1.466000000000000014e+01
2.900000000000000000e+01 1.492999999999999972e+01
3.000000000000000000e+01 1.525000000000000000e+01
3.100000000000000000e+01 1.565999999999999837e+01
3.200000000000000000e+01 1.600999999999999801e+01
3.300000000000000000e+01 1.637000000000000099e+01
3.400000000000000000e+01 1.669999999999999929e+01
3.500000000000000000e+01 1.715000000000000213e+01
3.600000000000000000e+01 1.766999999999999815e+01
3.700000000000000000e+01 1.801999999999999957e+01
3.800000000000000000e+01 1.839999999999999858e+01
3.900000000000000000e+01 1.867999999999999972e+01
4.000000000000000000e+01 1.908999999999999986e+01
4.100000000000000000e+01 1.935000000000000142e+01
4.200000000000000000e+01 1.965000000000000213e+01
4.300000000000000000e+01 2.005999999999999872e+01
4.400000000000000000e+01 2.035999999999999943e+01
4.500000000000000000e+01 2.058999999999999986e+01
4.600000000000000000e+01 2.092999999999999972e+01
4.700000000000000000e+01 2.131000000000000227e+01
4.800000000000000000e+01 2.153999999999999915e+01
4.900000000000000000e+01 2.185000000000000142e+01
5.000000000000000000e+01 2.212000000000000099e+01
5.100000000000000000e+01 2.251999999999999957e+01
5.200000000000000000e+01 2.280000000000000071e+01
5.300000000000000000e+01 2.298000000000000043e+01
5.400000000000000000e+01 2.328999999999999915e+01
5.500000000000000000e+01 2.362000000000000099e+01
5.600000000000000000e+01 2.384999999999999787e+01
5.700000000000000000e+01 2.416000000000000014e+01
5.800000000000000000e+01 2.456000000000000227e+01
5.900000000000000000e+01 2.489999999999999858e+01
6.000000000000000000e+01 2.524000000000000199e+01
6.100000000000000000e+01 2.561999999999999744e+01
6.200000000000000000e+01 2.594000000000000128e+01
6.300000000000000000e+01 2.621999999999999886e+01
6.400000000000000000e+01 2.649000000000000199e+01
6.500000000000000000e+01 2.688999999999999702e+01
6.600000000000000000e+01 2.712000000000000099e+01
6.700000000000000000e+01 2.737999999999999901e+01
6.800000000000000000e+01 2.760999999999999943e+01
6.900000000000000000e+01 2.788999999999999702e+01
7.000000000000000000e+01 2.819999999999999574e+01
7.100000000000000000e+01 2.837999999999999901e+01
7.200000000000000000e+01 2.884999999999999787e+01
7.300000000000000000e+01 2.914000000000000057e+01
7.400000000000000000e+01 2.932000000000000028e+01
7.500000000000000000e+01 2.958000000000000185e+01
7.600000000000000000e+01 2.978999999999999915e+01
7.700000000000000000e+01 3.004999999999999716e+01
7.800000000000000000e+01 3.023000000000000043e+01
7.900000000000000000e+01 3.039999999999999858e+01
8.000000000000000000e+01 3.064000000000000057e+01
8.100000000000000000e+01 3.085000000000000142e+01
8.200000000000000000e+01 3.096999999999999886e+01
8.300000000000000000e+01 3.123000000000000398e+01
8.400000000000000000e+01 3.150000000000000000e+01
8.500000000000000000e+01 3.178000000000000114e+01
8.600000000000000000e+01 3.209000000000000341e+01
8.700000000000000000e+01 3.244000000000000483e+01
8.800000000000000000e+01 3.260999999999999943e+01
8.900000000000000000e+01 3.287999999999999545e+01
9.000000000000000000e+01 3.321000000000000085e+01
9.100000000000000000e+01 3.346000000000000085e+01
9.200000000000000000e+01 3.367999999999999972e+01
9.300000000000000000e+01 3.391000000000000369e+01
9.400000000000000000e+01 3.414000000000000057e+01
9.500000000000000000e+01 3.432999999999999829e+01
9.600000000000000000e+01 3.457000000000000028e+01
9.700000000000000000e+01 3.474000000000000199e+01
9.800000000000000000e+01 3.500000000000000000e+01
9.900000000000000000e+01 3.522999999999999687e+01
1.000000000000000000e+02 3.541000000000000369e+01
1.010000000000000000e+02 3.562000000000000455e+01
1.020000000000000000e+02 3.582999999999999829e+01
1.030000000000000000e+02 3.596999999999999886e+01
1.040000000000000000e+02 3.618999999999999773e+01
1.050000000000000000e+02 3.642999999999999972e+01
1.060000000000000000e+02 3.664000000000000057e+01
1.070000000000000000e+02 3.685000000000000142e+01
1.080000000000000000e+02 3.723000000000000398e+01
1.090000000000000000e+02 3.748000000000000398e+01
1.100000000000000000e+02 3.764999999999999858e+01
1.110000000000000000e+02 3.788000000000000256e+01
1.120000000000000000e+02 3.811999999999999744e+01
1.130000000000000000e+02 3.829999999999999716e+01
1.140000000000000000e+02 3.850000000000000000e+01
1.150000000000000000e+02 3.865999999999999659e+01
1.160000000000000000e+02 3.881000000000000227e+01
1.170000000000000000e+02 3.900000000000000000e+01
1.180000000000000000e+02 3.924000000000000199e+01
1.190000000000000000e+02 3.946000000000000085e+01
1.200000000000000000e+02 3.962999999999999545e+01
1.210000000000000000e+02 3.986999999999999744e+01
1.220000000000000000e+02 4.006000000000000227e+01
1.230000000000000000e+02 4.021999999999999886e+01
1.240000000000000000e+02 4.036999999999999744e+01
1.250000000000000000e+02 4.052000000000000313e+01
1.260000000000000000e+02 4.067000000000000171e+01
1.270000000000000000e+02 4.086999999999999744e+01
1.280000000000000000e+02 4.102000000000000313e+01
1.290000000000000000e+02 4.113000000000000256e+01
1.300000000000000000e+02 4.124000000000000199e+01
1.310000000000000000e+02 4.141000000000000369e+01
1.320000000000000000e+02 4.152000000000000313e+01
1.330000000000000000e+02 4.171000000000000085e+01
1.340000000000000000e+02 4.189000000000000057e+01
1.350000000000000000e+02 4.207999999999999829e+01
1.360000000000000000e+02 4.229999999999999716e+01
1.370000000000000000e+02 4.249000000000000199e+01
1.380000000000000000e+02 4.264000000000000057e+01
1.390000000000000000e+02 4.287000000000000455e+01
1.400000000000000000e+02 4.302000000000000313e+01
1.410000000000000000e+02 4.316999999999999460e+01
1.420000000000000000e+02 4.336999999999999744e+01
1.430000000000000000e+02 4.350999999999999801e+01
1.440000000000000000e+02 4.382000000000000028e+01
1.450000000000000000e+02 4.399000000000000199e+01
1.460000000000000000e+02 4.408000000000000540e+01
1.470000000000000000e+02 4.426999999999999602e+01
1.480000000000000000e+02 4.439999999999999858e+01
1.490000000000000000e+02 4.452999999999999403e+01
1.500000000000000000e+02 4.469000000000000483e+01
1.510000000000000000e+02 4.480000000000000426e+01
1.520000000000000000e+02 4.494000000000000483e+01
1.530000000000000000e+02 4.507000000000000028e+01
1.540000000000000000e+02 4.519000000000000483e+01
1.550000000000000000e+02 4.539999999999999858e+01
1.560000000000000000e+02 4.551999999999999602e+01
1.570000000000000000e+02 4.572999999999999687e+01
1.580000000000000000e+02 4.582000000000000028e+01
1.590000000000000000e+02 4.596999999999999886e+01
1.600000000000000000e+02 4.608999999999999631e+01
1.610000000000000000e+02 4.617000000000000171e+01
1.620000000000000000e+02 4.635999999999999943e+01
1.630000000000000000e+02 4.650999999999999801e+01
1.640000000000000000e+02 4.657999999999999829e+01
1.650000000000000000e+02 4.670000000000000284e+01
1.660000000000000000e+02 4.682999999999999829e+01
1.670000000000000000e+02 4.696999999999999886e+01
1.680000000000000000e+02 4.704999999999999716e+01
1.690000000000000000e+02 4.721000000000000085e+01
1.700000000000000000e+02 4.742000000000000171e+01
1.710000000000000000e+02 4.752000000000000313e+01
1.720000000000000000e+02 4.762000000000000455e+01
1.730000000000000000e+02 4.781000000000000227e+01
1.740000000000000000e+02 4.793999999999999773e+01
1.750000000000000000e+02 4.810000000000000142e+01
1.760000000000000000e+02 4.820999999999999375e+01
1.770000000000000000e+02 4.832999999999999829e+01
1.780000000000000000e+02 4.846000000000000085e+01
1.790000000000000000e+02 4.859000000000000341e+01
1.800000000000000000e+02 4.878999999999999915e+01
1.810000000000000000e+02 4.885999999999999943e+01
1.820000000000000000e+02 4.898000000000000398e+01
1.830000000000000000e+02 4.910000000000000142e+01
1.840000000000000000e+02 4.921000000000000085e+01
1.850000000000000000e+02 4.932999999999999829e+01
1.860000000000000000e+02 4.938000000000000256e+01
1.870000000000000000e+02 4.951999999999999602e+01
1.880000000000000000e+02 4.960000000000000142e+01
1.890000000000000000e+02 4.968999999999999773e+01
1.900000000000000000e+02 4.976999999999999602e+01
1.910000000000000000e+02 4.985999999999999943e+01
1.920000000000000000e+02 4.992999999999999972e+01
1.930000000000000000e+02 5.007000000000000028e+01
1.940000000000000000e+02 5.021999999999999886e+01
1.950000000000000000e+02 5.038000000000000256e+01
1.960000000000000000e+02 5.050000000000000000e+01
1.970000000000000000e+02 5.060999999999999943e+01
1.980000000000000000e+02 5.077000000000000313e+01
1.990000000000000000e+02 5.089000000000000057e+01
2.000000000000000000e+02 5.100999999999999801e+01
2.010000000000000000e+02 5.110999999999999943e+01
2.020000000000000000e+02 5.125999999999999091e+01
2.030000000000000000e+02 5.133999999999999631e+01
2.040000000000000000e+02 5.138000000000000256e+01
2.050000000000000000e+02 5.155999999999999517e+01
2.060000000000000000e+02 5.170000000000000284e+01
2.070000000000000000e+02 5.183999999999999631e+01
2.080000000000000000e+02 5.194999999999999574e+01
2.090000000000000000e+02 5.200999999999999801e+01
2.100000000000000000e+02 5.212999999999999545e+01
2.110000000000000000e+02 5.223999999999999488e+01
2.120000000000000000e+02 5.232000000000000028e+01
2.130000000000000000e+02 5.242999999999999972e+01
2.140000000000000000e+02 5.249000000000000199e+01
2.150000000000000000e+02 5.255999999999999517e+01
2.160000000000000000e+02 5.275999999999999801e+01
2.170000000000000000e+02 5.289000000000000057e+01
2.180000000000000000e+02 5.292999999999999972e+01
2.190000000000000000e+02 5.304999999999999716e+01
2.200000000000000000e+02 5.315999999999999659e+01
2.210000000000000000e+02 5.321999999999999886e+01
2.220000000000000000e+02 5.330000000000000426e+01
2.230000000000000000e+02 5.345999999999999375e+01
2.240000000000000000e+02 5.354999999999999716e+01
2.250000000000000000e+02 5.360999999999999943e+01
2.260000000000000000e+02 5.368000000000000682e+01
2.270000000000000000e+02 5.379000000000000625e+01
2.280000000000000000e+02 5.384999999999999432e+01
2.290000000000000000e+02 5.397999999999999687e+01
2.300000000000000000e+02 5.414999999999999858e+01
2.310000000000000000e+02 5.423000000000000398e+01
2.320000000000000000e+02 5.430000000000000426e+01
2.330000000000000000e+02 5.436999999999999744e+01
2.340000000000000000e+02 5.444999999999999574e+01
2.350000000000000000e+02 5.453000000000000114e+01
2.360000000000000000e+02 5.455999999999999517e+01
2.370000000000000000e+02 5.465999999999999659e+01
2.380000000000000000e+02 5.476999999999999602e+01
2.390000000000000000e+02 5.489000000000000767e+01
2.400000000000000000e+02 5.492000000000000171e+01
2.410000000000000000e+02 5.502000000000000313e+01
2.420000000000000000e+02 5.510000000000000142e+01
2.430000000000000000e+02 5.517999999999999261e+01
2.440000000000000000e+02 5.525999999999999801e+01
2.450000000000000000e+02 5.540000000000000568e+01
2.460000000000000000e+02 5.548999999999999488e+01
2.470000000000000000e+02 5.553000000000000114e+01
2.480000000000000000e+02 5.560000000000000853e+01
2.490000000000000000e+02 5.565999999999999659e+01
2.500000000000000000e+02 5.570000000000000284e+01
2.510000000000000000e+02 5.581000000000000227e+01
2.520000000000000000e+02 5.588999999999999346e+01
2.530000000000000000e+02 5.596999999999999886e+01
2.540000000000000000e+02 5.607999999999999829e+01
2.550000000000000000e+02 5.613000000000000256e+01
2.560000000000000000e+02 5.621000000000000796e+01
2.570000000000000000e+02 5.625000000000000000e+01
2.580000000000000000e+02 5.631000000000000227e+01
2.590000000000000000e+02 5.636999999999999744e+01
2.600000000000000000e+02 5.642000000000000171e+01
2.610000000000000000e+02 5.648999999999999488e+01
2.620000000000000000e+02 5.664999999999999858e+01
2.630000000000000000e+02 5.673000000000000398e+01
2.640000000000000000e+02 5.681000000000000227e+01
2.650000000000000000e+02 5.691000000000000369e+01
2.660000000000000000e+02 5.702000000000000313e+01
2.670000000000000000e+02 5.712000000000000455e+01
2.680000000000000000e+02 5.718999999999999773e+01
2.690000000000000000e+02 5.725999999999999801e+01
2.700000000000000000e+02 5.732000000000000739e+01
2.710000000000000000e+02 5.743000000000000682e+01
2.720000000000000000e+02 5.750999999999999091e+01
2.730000000000000000e+02 5.760999999999999233e+01
2.740000000000000000e+02 5.773000000000000398e+01
2.750000000000000000e+02 5.780999999999999517e+01
2.760000000000000000e+02 5.789999999999999858e+01
2.770000000000000000e+02 5.797999999999999687e+01
2.780000000000000000e+02 5.806000000000000227e+01
2.790000000000000000e+02 5.808999999999999631e+01
2.800000000000000000e+02 5.817999999999999972e+01
2.810000000000000000e+02 5.823000000000000398e+01
2.820000000000000000e+02 5.826999999999999602e+01
2.830000000000000000e+02 5.837999999999999545e+01
2.840000000000000000e+02 5.850000000000000000e+01
2.850000000000000000e+02 5.862000000000000455e+01
2.860000000000000000e+02 5.870999999999999375e+01
2.870000000000000000e+02 5.877000000000000313e+01
2.880000000000000000e+02 5.886999999999999744e+01
2.890000000000000000e+02 5.897999999999999687e+01
2.900000000000000000e+02 5.906000000000000227e+01
2.910000000000000000e+02 5.917999999999999972e+01
2.920000000000000000e+02 5.926000000000000512e+01
2.930000000000000000e+02 5.930999999999999517e+01
2.940000000000000000e+02 5.935999999999999943e+01
2.950000000000000000e+02 5.943000000000000682e+01
2.960000000000000000e+02 5.947999999999999687e+01
2.970000000000000000e+02 5.951999999999999602e+01
2.980000000000000000e+02 5.958999999999999631e+01
2.990000000000000000e+02 5.965000000000000568e+01
3.000000000000000000e+02 5.969999999999999574e+01
3.010000000000000000e+02 5.981999999999999318e+01
3.020000000000000000e+02 5.984000000000000341e+01
3.030000000000000000e+02 5.989999999999999858e+01
3.040000000000000000e+02 5.996000000000000085e+01
3.050000000000000000e+02 5.999000000000000199e+01
3.060000000000000000e+02 6.005000000000000426e+01
3.070000000000000000e+02 6.010999999999999943e+01
3.080000000000000000e+02 6.017999999999999972e+01
3.090000000000000000e+02 6.024000000000000199e+01
3.100000000000000000e+02 6.029999999999999716e+01
3.110000000000000000e+02 6.035999999999999943e+01
3.120000000000000000e+02 6.039999999999999858e+01
3.130000000000000000e+02 6.046000000000000085e+01
3.140000000000000000e+02 6.055000000000000426e+01
3.150000000000000000e+02 6.065000000000000568e+01
3.160000000000000000e+02 6.072999999999999687e+01
3.170000000000000000e+02 6.079999999999999716e+01
3.180000000000000000e+02 6.088000000000000256e+01
3.190000000000000000e+02 6.094000000000000483e+01
3.200000000000000000e+02 6.099000000000000199e+01
3.210000000000000000e+02 6.107999999999999829e+01
3.220000000000000000e+02 6.110999999999999943e+01
3.230000000000000000e+02 6.118999999999999773e+01
3.240000000000000000e+02 6.135000000000000142e+01
3.250000000000000000e+02 6.140999999999999659e+01
3.260000000000000000e+02 6.146000000000000085e+01
3.270000000000000000e+02 6.150999999999999801e+01
3.280000000000000000e+02 6.155000000000000426e+01
3.290000000000000000e+02 6.156000000000000227e+01
3.300000000000000000e+02 6.161999999999999744e+01
3.310000000000000000e+02 6.168999999999999773e+01
3.320000000000000000e+02 6.171999999999999886e+01
3.330000000000000000e+02 6.178999999999999915e+01
3.340000000000000000e+02 6.183999999999999631e+01
3.350000000000000000e+02 6.189000000000000057e+01
3.360000000000000000e+02 6.195000000000000284e+01
3.370000000000000000e+02 6.197000000000000597e+01
3.380000000000000000e+02 6.200999999999999801e+01
3.390000000000000000e+02 6.203999999999999204e+01
3.400000000000000000e+02 6.211999999999999744e+01
3.410000000000000000e+02 6.217000000000000171e+01
3.420000000000000000e+02 6.220000000000000284e+01
3.430000000000000000e+02 6.222999999999999687e+01
3.440000000000000000e+02 6.231000000000000227e+01
3.450000000000000000e+02 6.237000000000000455e+01
3.460000000000000000e+02 6.241999999999999460e+01
3.470000000000000000e+02 6.250999999999999801e+01
3.480000000000000000e+02 6.253999999999999204e+01
3.490000000000000000e+02 6.259000000000000341e+01
3.500000000000000000e+02 6.262999999999999545e+01
3.510000000000000000e+02 6.268999999999999773e+01
3.520000000000000000e+02 6.277000000000000313e+01
3.530000000000000000e+02 6.281000000000000227e+01
3.540000000000000000e+02 6.283999999999999631e+01
3.550000000000000000e+02 6.290999999999999659e+01
3.560000000000000000e+02 6.294999999999999574e+01
3.570000000000000000e+02 6.297000000000000597e+01
3.580000000000000000e+02 6.298000000000000398e+01
3.590000000000000000e+02 6.302999999999999403e+01
3.600000000000000000e+02 6.310000000000000142e+01
3.610000000000000000e+02 6.314999999999999147e+01
3.620000000000000000e+02 6.321000000000000085e+01
3.630000000000000000e+02 6.328999999999999915e+01
3.640000000000000000e+02 6.333999999999999631e+01
3.650000000000000000e+02 6.340999999999999659e+01
3.660000000000000000e+02 6.346000000000000796e+01
3.670000000000000000e+02 6.349000000000000199e+01
3.680000000000000000e+02 6.350999999999999801e+01
3.690000000000000000e+02 6.351999999999999602e+01
3.700000000000000000e+02 6.357000000000000739e+01
3.710000000000000000e+02 6.362999999999999545e+01
3.720000000000000000e+02 6.370000000000000284e+01
3.730000000000000000e+02 6.377000000000000313e+01
3.740000000000000000e+02 6.383999999999999631e+01
3.750000000000000000e+02 6.389000000000000057e+01
3.760000000000000000e+02 6.394999999999999574e+01
3.770000000000000000e+02 6.398000000000000398e+01
3.780000000000000000e+02 6.400000000000000000e+01
3.790000000000000000e+02 6.403000000000000114e+01
3.800000000000000000e+02 6.405999999999998806e+01
3.810000000000000000e+02 6.409999999999999432e+01
3.820000000000000000e+02 6.414000000000000057e+01
3.830000000000000000e+02 6.423000000000000398e+01
3.840000000000000000e+02 6.429000000000000625e+01
3.850000000000000000e+02 6.432999999999999829e+01
3.860000000000000000e+02 6.437000000000000455e+01
3.870000000000000000e+02 6.440999999999999659e+01
3.880000000000000000e+02 6.442999999999999261e+01
3.890000000000000000e+02 6.443999999999999773e+01
3.900000000000000000e+02 6.446999999999999886e+01
3.910000000000000000e+02 6.457000000000000739e+01
3.920000000000000000e+02 6.460999999999999943e+01
3.930000000000000000e+02 6.470000000000000284e+01
3.940000000000000000e+02 6.473999999999999488e+01
3.950000000000000000e+02 6.479000000000000625e+01
3.960000000000000000e+02 6.489000000000000057e+01
3.970000000000000000e+02 6.492000000000000171e+01
3.980000000000000000e+02 6.496999999999999886e+01
3.990000000000000000e+02 6.501000000000000512e+01
4.000000000000000000e+02 6.506000000000000227e+01
4.010000000000000000e+02 6.512000000000000455e+01
4.020000000000000000e+02 6.514999999999999147e+01
4.030000000000000000e+02 6.523000000000000398e+01
4.040000000000000000e+02 6.528000000000000114e+01
4.050000000000000000e+02 6.529999999999999716e+01
4.060000000000000000e+02 6.534000000000000341e+01
4.070000000000000000e+02 6.536999999999999034e+01
4.080000000000000000e+02 6.542999999999999261e+01
4.090000000000000000e+02 6.550000000000000000e+01
4.100000000000000000e+02 6.556999999999999318e+01
4.110000000000000000e+02 6.562000000000000455e+01
4.120000000000000000e+02 6.564000000000000057e+01
4.130000000000000000e+02 6.570000000000000284e+01
4.140000000000000000e+02 6.573000000000000398e+01
4.150000000000000000e+02 6.575999999999999091e+01
4.160000000000000000e+02 6.581000000000000227e+01
4.170000000000000000e+02 6.588000000000000966e+01
4.180000000000000000e+02 6.592000000000000171e+01
4.190000000000000000e+02 6.593999999999999773e+01
4.200000000000000000e+02 6.598000000000000398e+01
4.210000000000000000e+02 6.601000000000000512e+01
4.220000000000000000e+02 6.606000000000000227e+01
4.230000000000000000e+02 6.610000000000000853e+01
4.240000000000000000e+02 6.615999999999999659e+01
4.250000000000000000e+02 6.623999999999999488e+01
4.260000000000000000e+02 6.626999999999999602e+01
4.270000000000000000e+02 6.634000000000000341e+01
4.280000000000000000e+02 6.637999999999999545e+01
4.290000000000000000e+02 6.640000000000000568e+01
4.300000000000000000e+02 6.643000000000000682e+01
4.310000000000000000e+02 6.647999999999998977e+01
4.320000000000000000e+02 6.651999999999999602e+01
4.330000000000000000e+02 6.656999999999999318e+01
4.340000000000000000e+02 6.660000000000000853e+01
4.350000000000000000e+02 6.667000000000000171e+01
4.360000000000000000e+02 6.673000000000000398e+01
4.370000000000000000e+02 6.673999999999999488e+01
4.380000000000000000e+02 6.681000000000000227e+01
4.390000000000000000e+02 6.682999999999999829e+01
4.400000000000000000e+02 6.685999999999999943e+01
4.410000000000000000e+02 6.690000000000000568e+01
4.420000000000000000e+02 6.692000000000000171e+01
4.430000000000000000e+02 6.703000000000000114e+01
4.440000000000000000e+02 6.706000000000000227e+01
4.450000000000000000e+02 6.710999999999999943e+01
4.460000000000000000e+02 6.714000000000000057e+01
4.470000000000000000e+02 6.715999999999999659e+01
4.480000000000000000e+02 6.715999999999999659e+01
4.490000000000000000e+02 6.717000000000000171e+01
4.500000000000000000e+02 6.719000000000001194e+01
4.510000000000000000e+02 6.723999999999999488e+01
4.520000000000000000e+02 6.728000000000000114e+01
4.530000000000000000e+02 6.730000000000001137e+01
4.540000000000000000e+02 6.736999999999999034e+01
4.550000000000000000e+02 6.740000000000000568e+01
4.560000000000000000e+02 6.746999999999999886e+01
4.570000000000000000e+02 6.749000000000000909e+01
4.580000000000000000e+02 6.751000000000000512e+01
4.590000000000000000e+02 6.754000000000000625e+01
4.600000000000000000e+02 6.756000000000000227e+01
4.610000000000000000e+02 6.758999999999998920e+01
4.620000000000000000e+02 6.762000000000000455e+01
4.630000000000000000e+02 6.765999999999999659e+01
4.640000000000000000e+02 6.767000000000000171e+01
4.650000000000000000e+02 6.771000000000000796e+01
4.660000000000000000e+02 6.778999999999999204e+01
4.670000000000000000e+02 6.784000000000000341e+01
4.680000000000000000e+02 6.785999999999999943e+01
4.690000000000000000e+02 6.790999999999999659e+01
4.700000000000000000e+02 6.793000000000000682e+01
4.710000000000000000e+02 6.795999999999999375e+01
4.720000000000000000e+02 6.798999999999999488e+01
4.730000000000000000e+02 6.801999999999999602e+01
4.740000000000000000e+02 6.804999999999999716e+01
4.750000000000000000e+02 6.810000000000000853e+01
4.760000000000000000e+02 6.812999999999999545e+01
4.770000000000000000e+02 6.818999999999999773e+01
4.780000000000000000e+02 6.823000000000000398e+01
4.790000000000000000e+02 6.826000000000000512e+01
4.800000000000000000e+02 6.830000000000001137e+01
4.810000000000000000e+02 6.832999999999999829e+01
4.820000000000000000e+02 6.837999999999999545e+01
4.830000000000000000e+02 6.841000000000001080e+01
4.840000000000000000e+02 6.843999999999999773e+01
4.850000000000000000e+02 6.845000000000000284e+01
4.860000000000000000e+02 6.845999999999999375e+01
4.870000000000000000e+02 6.846999999999999886e+01
4.880000000000000000e+02 6.853000000000000114e+01
4.890000000000000000e+02 6.856000000000000227e+01
4.900000000000000000e+02 6.858999999999998920e+01
4.910000000000000000e+02 6.862000000000000455e+01
4.920000000000000000e+02 6.864000000000000057e+01
4.930000000000000000e+02 6.870000000000000284e+01
4.940000000000000000e+02 6.870000000000000284e+01
4.950000000000000000e+02 6.873999999999999488e+01
4.960000000000000000e+02 6.876999999999999602e+01
4.970000000000000000e+02 6.878999999999999204e+01
4.980000000000000000e+02 6.881000000000000227e+01
4.990000000000000000e+02 6.887999999999999545e+01
5.000000000000000000e+02 6.889999999999999147e+01


==> data/decomposer_subtabu3ms/comparison_data_Random.txt <==
1.000000000000000000e+00 1.499999999999999944e-01
2.000000000000000000e+00 5.599999999999999423e-01
3.000000000000000000e+00 1.229999999999999982e+00
4.000000000000000000e+00 1.890000000000000124e+00
5.000000000000000000e+00 2.620000000000000107e+00
6.000000000000000000e+00 3.270000000000000018e+00
7.000000000000000000e+00 3.930000000000000160e+00
8.000000000000000000e+00 4.580000000000000071e+00
9.000000000000000000e+00 5.240000000000000213e+00
1.000000000000000000e+01 5.809999999999999609e+00
1.100000000000000000e+01 6.500000000000000000e+00
1.200000000000000000e+01 7.180000000000000604e+00
1.300000000000000000e+01 7.770000000000000462e+00
1.400000000000000000e+01 8.410000000000000142e+00
1.500000000000000000e+01 9.019999999999999574e+00
1.600000000000000000e+01 9.550000000000000711e+00
1.700000000000000000e+01 1.014000000000000057e+01
1.800000000000000000e+01 1.058000000000000007e+01
1.900000000000000000e+01 1.117999999999999972e+01
2.000000000000000000e+01 1.164000000000000057e+01
2.100000000000000000e+01 1.207000000000000028e+01
2.200000000000000000e+01 1.259000000000000163e+01
2.300000000000000000e+01 1.307000000000000028e+01
2.400000000000000000e+01 1.363999999999999879e+01
2.500000000000000000e+01 1.414000000000000057e+01
2.600000000000000000e+01 1.468000000000000149e+01
2.700000000000000000e+01 1.526999999999999957e+01
2.800000000000000000e+01 1.579000000000000092e+01
2.900000000000000000e+01 1.615000000000000213e+01
3.000000000000000000e+01 1.653999999999999915e+01
3.100000000000000000e+01 1.693999999999999773e+01
3.200000000000000000e+01 1.735999999999999943e+01
3.300000000000000000e+01 1.773000000000000043e+01
3.400000000000000000e+01 1.807999999999999829e+01
3.500000000000000000e+01 1.842000000000000171e+01
3.600000000000000000e+01 1.875999999999999801e+01
3.700000000000000000e+01 1.910000000000000142e+01
3.800000000000000000e+01 1.946000000000000085e+01
3.900000000000000000e+01 1.991000000000000014e+01
4.000000000000000000e+01 2.021999999999999886e+01
4.100000000000000000e+01 2.058000000000000185e+01
4.200000000000000000e+01 2.094999999999999929e+01
4.300000000000000000e+01 2.144999999999999929e+01
4.400000000000000000e+01 2.182999999999999829e+01
4.500000000000000000e+01 2.214000000000000057e+01
4.600000000000000000e+01 2.250999999999999801e+01
4.700000000000000000e+01 2.283999999999999986e+01
4.800000000000000000e+01 2.320000000000000284e+01
4.900000000000000000e+01 2.355999999999999872e+01
5.000000000000000000e+01 2.383000000000000185e+01
5.100000000000000000e+01 2.410999999999999943e+01
5.200000000000000000e+01 2.448000000000000043e+01
5.300000000000000000e+01 2.476999999999999957e+01
5.400000000000000000e+01 2.503000000000000114e+01
5.500000000000000000e+01 2.524000000000000199e+01
5.600000000000000000e+01 2.555999999999999872e+01
5.700000000000000000e+01 2.584000000000000341e+01
5.800000000000000000e+01 2.616000000000000014e+01
5.900000000000000000e+01 2.635999999999999943e+01
6.000000000000000000e+01 2.655999999999999872e+01
6.100000000000000000e+01 2.684000000000000341e+01
6.200000000000000000e+01 2.715000000000000213e+01
6.300000000000000000e+01 2.753999999999999915e+01
6.400000000000000000e+01 2.782999999999999829e+01
6.500000000000000000e+01 2.801000000000000156e+01
6.600000000000000000e+01 2.828999999999999915e+01
6.700000000000000000e+01 2.854999999999999716e+01
6.800000000000000000e+01 2.883999999999999986e+01
6.900000000000000000e+01 2.906000000000000227e+01
7.000000000000000000e+01 2.936000000000000298e+01
7.100000000000000000e+01 2.958000000000000185e+01
7.200000000000000000e+01 2.989999999999999858e+01
7.300000000000000000e+01 3.013000000000000256e+01
7.400000000000000000e+01 3.033000000000000185e+01
7.500000000000000000e+01 3.052000000000000313e+01
7.600000000000000000e+01 3.078999999999999915e+01
7.700000000000000000e+01 3.100999999999999801e+01
7.800000000000000000e+01 3.130000000000000071e+01
7.900000000000000000e+01 3.155999999999999872e+01
8.000000000000000000e+01 3.178000000000000114e+01
8.100000000000000000e+01 3.196000000000000085e+01
8.200000000000000000e+01 3.217000000000000171e+01
8.300000000000000000e+01 3.244000000000000483e+01
8.400000000000000000e+01 3.260999999999999943e+01
8.500000000000000000e+01 3.289999999999999858e+01
8.600000000000000000e+01 3.310000000000000142e+01
8.700000000000000000e+01 3.336999999999999744e+01
8.800000000000000000e+01 3.358999999999999631e+01
8.900000000000000000e+01 3.387999999999999545e+01
9.000000000000000000e+01 3.411999999999999744e+01
9.100000000000000000e+01 3.430000000000000426e+01
9.200000000000000000e+01 3.453000000000000114e+01
9.300000000000000000e+01 3.477000000000000313e+01
9.400000000000000000e+01 3.502000000000000313e+01
9.500000000000000000e+01 3.521999999999999886e+01
9.600000000000000000e+01 3.542999999999999972e+01
9.700000000000000000e+01 3.565999999999999659e+01
9.800000000000000000e+01 3.583999999999999631e+01
9.900000000000000000e+01 3.604999999999999716e+01
1.000000000000000000e+02 3.629999999999999716e+01
1.010000000000000000e+02 3.646000000000000085e+01
1.020000000000000000e+02 3.671000000000000085e+01
1.030000000000000000e+02 3.684000000000000341e+01
1.040000000000000000e+02 3.701999999999999602e+01
1.050000000000000000e+02 3.734000000000000341e+01
1.060000000000000000e+02 3.754999999999999716e+01
1.070000000000000000e+02 3.776999999999999602e+01
1.080000000000000000e+02 3.789999999999999858e+01
1.090000000000000000e+02 3.811999999999999744e+01
1.100000000000000000e+02 3.828999999999999915e+01
1.110000000000000000e+02 3.845000000000000284e+01
1.120000000000000000e+02 3.856000000000000227e+01
1.130000000000000000e+02 3.881000000000000227e+01
1.140000000000000000e+02 3.894000000000000483e+01
1.150000000000000000e+02 3.912999999999999545e+01
1.160000000000000000e+02 3.925999999999999801e+01
1.170000000000000000e+02 3.946000000000000085e+01
1.180000000000000000e+02 3.966000000000000369e+01
1.190000000000000000e+02 3.975999999999999801e+01
1.200000000000000000e+02 3.995000000000000284e+01
1.210000000000000000e+02 4.010000000000000142e+01
1.220000000000000000e+02 4.025000000000000000e+01
1.230000000000000000e+02 4.042999999999999972e+01
1.240000000000000000e+02 4.063000000000000256e+01
1.250000000000000000e+02 4.084999999999999432e+01
1.260000000000000000e+02 4.101000000000000512e+01
1.270000000000000000e+02 4.114000000000000057e+01
1.280000000000000000e+02 4.126000000000000512e+01
1.290000000000000000e+02 4.146999999999999886e+01
1.300000000000000000e+02 4.158999999999999631e+01
1.310000000000000000e+02 4.174000000000000199e+01
1.320000000000000000e+02 4.188000000000000256e+01
1.330000000000000000e+02 4.200999999999999801e+01
1.340000000000000000e+02 4.221000000000000085e+01
1.350000000000000000e+02 4.232999999999999829e+01
1.360000000000000000e+02 4.250999999999999801e+01
1.370000000000000000e+02 4.264999999999999858e+01
1.380000000000000000e+02 4.278999999999999915e+01
1.390000000000000000e+02 4.292999999999999972e+01
1.400000000000000000e+02 4.307999999999999829e+01
1.410000000000000000e+02 4.316999999999999460e+01
1.420000000000000000e+02 4.334000000000000341e+01
1.430000000000000000e+02 4.353000000000000114e+01
1.440000000000000000e+02 4.371000000000000085e+01
1.450000000000000000e+02 4.383000000000000540e+01
1.460000000000000000e+02 4.398000000000000398e+01
1.470000000000000000e+02 4.415999999999999659e+01
1.480000000000000000e+02 4.425999999999999801e+01
1.490000000000000000e+02 4.445000000000000284e+01
1.500000000000000000e+02 4.461999999999999744e+01
1.510000000000000000e+02 4.474000000000000199e+01
1.520000000000000000e+02 4.487999999999999545e+01
1.530000000000000000e+02 4.503000000000000114e+01
1.540000000000000000e+02 4.515999999999999659e+01
1.550000000000000000e+02 4.522999999999999687e+01
1.560000000000000000e+02 4.535999999999999943e+01
1.570000000000000000e+02 4.550000000000000000e+01
1.580000000000000000e+02 4.559000000000000341e+01
1.590000000000000000e+02 4.571000000000000085e+01
1.600000000000000000e+02 4.596999999999999886e+01
1.610000000000000000e+02 4.607999999999999829e+01
1.620000000000000000e+02 4.630000000000000426e+01
1.630000000000000000e+02 4.647999999999999687e+01
1.640000000000000000e+02 4.657000000000000028e+01
1.650000000000000000e+02 4.665000000000000568e+01
1.660000000000000000e+02 4.676000000000000512e+01
1.670000000000000000e+02 4.680000000000000426e+01
1.680000000000000000e+02 4.694999999999999574e+01
1.690000000000000000e+02 4.706000000000000227e+01
1.700000000000000000e+02 4.718999999999999773e+01
1.710000000000000000e+02 4.728000000000000114e+01
1.720000000000000000e+02 4.738000000000000256e+01
1.730000000000000000e+02 4.747999999999999687e+01
1.740000000000000000e+02 4.762000000000000455e+01
1.750000000000000000e+02 4.772999999999999687e+01
1.760000000000000000e+02 4.782000000000000028e+01
1.770000000000000000e+02 4.785999999999999943e+01
1.780000000000000000e+02 4.793999999999999773e+01
1.790000000000000000e+02 4.804999999999999716e+01
1.800000000000000000e+02 4.814999999999999858e+01
1.810000000000000000e+02 4.829999999999999716e+01
1.820000000000000000e+02 4.842000000000000171e+01
1.830000000000000000e+02 4.854999999999999716e+01
1.840000000000000000e+02 4.865999999999999659e+01
1.850000000000000000e+02 4.875000000000000000e+01
1.860000000000000000e+02 4.889000000000000057e+01
1.870000000000000000e+02 4.903999999999999915e+01
1.880000000000000000e+02 4.918999999999999773e+01
1.890000000000000000e+02 4.928000000000000114e+01
1.900000000000000000e+02 4.939000000000000057e+01
1.910000000000000000e+02 4.946999999999999886e+01
1.920000000000000000e+02 4.957000000000000028e+01
1.930000000000000000e+02 4.965999999999999659e+01
1.940000000000000000e+02 4.974000000000000199e+01
1.950000000000000000e+02 4.979999999999999716e+01
1.960000000000000000e+02 4.993999999999999773e+01
1.970000000000000000e+02 5.001999999999999602e+01
1.980000000000000000e+02 5.007000000000000028e+01
1.990000000000000000e+02 5.017999999999999972e+01
2.000000000000000000e+02 5.028000000000000114e+01
2.010000000000000000e+02 5.036000000000000654e+01
2.020000000000000000e+02 5.048000000000000398e+01
2.030000000000000000e+02 5.067999999999999972e+01
2.040000000000000000e+02 5.078000000000000114e+01
2.050000000000000000e+02 5.086000000000000654e+01
2.060000000000000000e+02 5.093999999999999773e+01
2.070000000000000000e+02 5.101999999999999602e+01
2.080000000000000000e+02 5.111999999999999744e+01
2.090000000000000000e+02 5.119000000000000483e+01
2.100000000000000000e+02 5.134999999999999432e+01
2.110000000000000000e+02 5.143999999999999773e+01
2.120000000000000000e+02 5.150000000000000000e+01
2.130000000000000000e+02 5.162999999999999545e+01
2.140000000000000000e+02 5.171999999999999886e+01
2.150000000000000000e+02 5.175999999999999801e+01
2.160000000000000000e+02 5.182000000000000028e+01
2.170000000000000000e+02 5.189999999999999858e+01
2.180000000000000000e+02 5.197000000000000597e+01
2.190000000000000000e+02 5.208000000000000540e+01
2.200000000000000000e+02 5.220000000000000284e+01
2.210000000000000000e+02 5.230000000000000426e+01
2.220000000000000000e+02 5.235999999999999233e+01
2.230000000000000000e+02 5.243999999999999773e+01
2.240000000000000000e+02 5.249000000000000199e+01
2.250000000000000000e+02 5.253000000000000114e+01
2.260000000000000000e+02 5.260999999999999943e+01
2.270000000000000000e+02 5.275000000000000000e+01
2.280000000000000000e+02 5.281000000000000227e+01
2.290000000000000000e+02 5.289000000000000057e+01
2.300000000000000000e+02 5.293999999999999773e+01
2.310000000000000000e+02 5.302000000000000313e+01
2.320000000000000000e+02 5.306999999999999318e+01
2.330000000000000000e+02 5.314999999999999858e+01
2.340000000000000000e+02 5.321000000000000085e+01
2.350000000000000000e+02 5.326999999999999602e+01
2.360000000000000000e+02 5.332000000000000028e+01
2.370000000000000000e+02 5.340000000000000568e+01
2.380000000000000000e+02 5.348000000000000398e+01
2.390000000000000000e+02 5.353999999999999915e+01
2.400000000000000000e+02 5.362000000000000455e+01
2.410000000000000000e+02 5.372999999999999687e+01
2.420000000000000000e+02 5.380000000000000426e+01
2.430000000000000000e+02 5.389000000000000767e+01
2.440000000000000000e+02 5.393999999999999773e+01
2.450000000000000000e+02 5.401000000000000512e+01
2.460000000000000000e+02 5.410000000000000142e+01
2.470000000000000000e+02 5.416999999999999460e+01
2.480000000000000000e+02 5.426999999999999602e+01
2.490000000000000000e+02 5.439000000000000767e+01
2.500000000000000000e+02 5.446999999999999886e+01
2.510000000000000000e+02 5.454999999999999716e+01
2.520000000000000000e+02 5.460999999999999943e+01
2.530000000000000000e+02 5.469000000000000483e+01
2.540000000000000000e+02 5.474000000000000199e+01
2.550000000000000000e+02 5.479000000000000625e+01
2.560000000000000000e+02 5.485000000000000142e+01
2.570000000000000000e+02 5.492000000000000171e+01
2.580000000000000000e+02 5.504999999999999716e+01
2.590000000000000000e+02 5.512000000000000455e+01
2.600000000000000000e+02 5.518999999999999773e+01
2.610000000000000000e+02 5.521000000000000085e+01
2.620000000000000000e+02 5.530000000000000426e+01
2.630000000000000000e+02 5.537999999999999545e+01
2.640000000000000000e+02 5.540000000000000568e+01
2.650000000000000000e+02 5.548999999999999488e+01
2.660000000000000000e+02 5.558999999999999631e+01
2.670000000000000000e+02 5.565999999999999659e+01
2.680000000000000000e+02 5.570000000000000284e+01
2.690000000000000000e+02 5.578999999999999204e+01
2.700000000000000000e+02 5.586999999999999744e+01
2.710000000000000000e+02 5.596000000000000085e+01
2.720000000000000000e+02 5.603000000000000114e+01
2.730000000000000000e+02 5.610000000000000853e+01
2.740000000000000000e+02 5.615999999999999659e+01
2.750000000000000000e+02 5.620000000000000284e+01
2.760000000000000000e+02 5.625999999999999801e+01
2.770000000000000000e+02 5.629999999999999716e+01
2.780000000000000000e+02 5.636999999999999744e+01
2.790000000000000000e+02 5.642000000000000171e+01
2.800000000000000000e+02 5.645000000000000284e+01
2.810000000000000000e+02 5.648999999999999488e+01
2.820000000000000000e+02 5.653999999999999915e+01
2.830000000000000000e+02 5.662000000000000455e+01
2.840000000000000000e+02 5.663000000000000256e+01
2.850000000000000000e+02 5.672000000000000597e+01
2.860000000000000000e+02 5.675999999999999801e+01
2.870000000000000000e+02 5.684000000000000341e+01
2.880000000000000000e+02 5.686999999999999744e+01
2.890000000000000000e+02 5.694000000000000483e+01
2.900000000000000000e+02 5.702000000000000313e+01
2.910000000000000000e+02 5.708999999999999631e+01
2.920000000000000000e+02 5.717000000000000171e+01
2.930000000000000000e+02 5.723000000000000398e+01
2.940000000000000000e+02 5.728999999999999915e+01
2.950000000000000000e+02 5.735999999999999943e+01
2.960000000000000000e+02 5.744000000000000483e+01
2.970000000000000000e+02 5.753000000000000114e+01
2.980000000000000000e+02 5.757999999999999829e+01
2.990000000000000000e+02 5.764999999999999858e+01
3.000000000000000000e+02 5.767999999999999972e+01
3.010000000000000000e+02 5.774000000000000199e+01
3.020000000000000000e+02 5.779999999999999716e+01
3.030000000000000000e+02 5.789999999999999858e+01
3.040000000000000000e+02 5.795000000000000284e+01
3.050000000000000000e+02 5.798999999999999488e+01
3.060000000000000000e+02 5.804000000000000625e+01
3.070000000000000000e+02 5.808999999999999631e+01
3.080000000000000000e+02 5.817000000000000171e+01
3.090000000000000000e+02 5.817000000000000171e+01
3.100000000000000000e+02 5.819999999999999574e+01
3.110000000000000000e+02 5.825999999999999801e+01
3.120000000000000000e+02 5.830999999999999517e+01
3.130000000000000000e+02 5.835999999999999943e+01
3.140000000000000000e+02 5.840999999999999659e+01
3.150000000000000000e+02 5.852000000000000313e+01
3.160000000000000000e+02 5.854000000000000625e+01
3.170000000000000000e+02 5.859999999999999432e+01
3.180000000000000000e+02 5.866000000000000369e+01
3.190000000000000000e+02 5.868999999999999773e+01
3.200000000000000000e+02 5.874000000000000199e+01
3.210000000000000000e+02 5.877000000000000313e+01
3.220000000000000000e+02 5.885000000000000142e+01
3.230000000000000000e+02 5.891999999999999460e+01
3.240000000000000000e+02 5.897999999999999687e+01
3.250000000000000000e+02 5.907000000000000028e+01
3.260000000000000000e+02 5.911999999999999744e+01
3.270000000000000000e+02 5.917000000000000171e+01
3.280000000000000000e+02 5.921999999999999176e+01
3.290000000000000000e+02 5.926000000000000512e+01
3.300000000000000000e+02 5.929999999999999716e+01
3.310000000000000000e+02 5.935999999999999943e+01
3.320000000000000000e+02 5.939999999999999858e+01
3.330000000000000000e+02 5.946000000000000085e+01
3.340000000000000000e+02 5.948999999999999488e+01
3.350000000000000000e+02 5.948999999999999488e+01
3.360000000000000000e+02 5.958999999999999631e+01
3.370000000000000000e+02 5.963000000000000256e+01
3.380000000000000000e+02 5.966000000000000369e+01
3.390000000000000000e+02 5.971999999999999886e+01
3.400000000000000000e+02 5.976000000000000512e+01
3.410000000000000000e+02 5.978999999999999915e+01
3.420000000000000000e+02 5.981999999999999318e+01
3.430000000000000000e+02 5.985999999999999943e+01
3.440000000000000000e+02 5.989999999999999858e+01
3.450000000000000000e+02 5.995000000000000284e+01
3.460000000000000000e+02 6.004000000000000625e+01
3.470000000000000000e+02 6.010999999999999943e+01
3.480000000000000000e+02 6.011999999999999744e+01
3.490000000000000000e+02 6.019999999999999574e+01
3.500000000000000000e+02 6.025000000000000000e+01
3.510000000000000000e+02 6.028999999999999915e+01
3.520000000000000000e+02 6.029999999999999716e+01
3.530000000000000000e+02 6.037000000000000455e+01
3.540000000000000000e+02 6.039999999999999858e+01
3.550000000000000000e+02 6.042999999999999261e+01
3.560000000000000000e+02 6.046999999999999886e+01
3.570000000000000000e+02 6.052999999999999403e+01
3.580000000000000000e+02 6.057000000000000028e+01
3.590000000000000000e+02 6.060999999999999943e+01
3.600000000000000000e+02 6.060999999999999943e+01
3.610000000000000000e+02 6.066000000000000369e+01
3.620000000000000000e+02 6.070999999999999375e+01
3.630000000000000000e+02 6.072999999999999687e+01
3.640000000000000000e+02 6.072999999999999687e+01
3.650000000000000000e+02 6.076000000000000512e+01
3.660000000000000000e+02 6.078999999999999915e+01
3.670000000000000000e+02 6.082999999999999829e+01
3.680000000000000000e+02 6.085999999999999943e+01
3.690000000000000000e+02 6.090999999999999659e+01
3.700000000000000000e+02 6.095000000000000284e+01
3.710000000000000000e+02 6.100999999999999801e+01
3.720000000000000000e+02 6.104000000000000625e+01
3.730000000000000000e+02 6.106000000000000227e+01
3.740000000000000000e+02 6.109000000000000341e+01
3.750000000000000000e+02 6.111999999999999744e+01
3.760000000000000000e+02 6.116000000000000369e+01
3.770000000000000000e+02 6.119999999999999574e+01
3.780000000000000000e+02 6.124000000000000909e+01
3.790000000000000000e+02 6.128000000000000114e+01
3.800000000000000000e+02 6.133999999999999631e+01
3.810000000000000000e+02 6.138000000000000256e+01
3.820000000000000000e+02 6.139999999999999858e+01
3.830000000000000000e+02 6.143999999999999773e+01
3.840000000000000000e+02 6.146000000000000085e+01
3.850000000000000000e+02 6.150999999999999801e+01
3.860000000000000000e+02 6.153999999999999204e+01
3.870000000000000000e+02 6.157000000000000028e+01
3.880000000000000000e+02 6.162999999999999545e+01
3.890000000000000000e+02 6.166000000000000369e+01
3.900000000000000000e+02 6.167000000000000171e+01
3.910000000000000000e+02 6.171000000000000085e+01
3.920000000000000000e+02 6.173999999999999488e+01
3.930000000000000000e+02 6.178999999999999915e+01
3.940000000000000000e+02 6.180999999999999517e+01
3.950000000000000000e+02 6.182999999999999829e+01
3.960000000000000000e+02 6.189000000000000057e+01
3.970000000000000000e+02 6.193999999999999773e+01
3.980000000000000000e+02 6.196000000000000085e+01
3.990000000000000000e+02 6.201999999999999602e+01
4.000000000000000000e+02 6.207999999999999829e+01
4.010000000000000000e+02 6.211999999999999744e+01
4.020000000000000000e+02 6.215000000000000568e+01
4.030000000000000000e+02 6.217000000000000171e+01
4.040000000000000000e+02 6.220000000000000284e+01
4.050000000000000000e+02 6.221999999999999886e+01
4.060000000000000000e+02 6.222999999999999687e+01
4.070000000000000000e+02 6.228999999999999915e+01
4.080000000000000000e+02 6.233999999999999631e+01
4.090000000000000000e+02 6.238000000000000256e+01
4.100000000000000000e+02 6.240999999999999659e+01
4.110000000000000000e+02 6.243999999999999773e+01
4.120000000000000000e+02 6.245000000000000284e+01
4.130000000000000000e+02 6.250000000000000000e+01
4.140000000000000000e+02 6.250999999999999801e+01
4.150000000000000000e+02 6.253999999999999204e+01
4.160000000000000000e+02 6.257000000000000028e+01
4.170000000000000000e+02 6.260999999999999943e+01
4.180000000000000000e+02 6.262999999999999545e+01
4.190000000000000000e+02 6.263999999999999346e+01
4.200000000000000000e+02 6.270000000000000284e+01
4.210000000000000000e+02 6.272999999999999687e+01
4.220000000000000000e+02 6.278000000000000114e+01
4.230000000000000000e+02 6.282999999999999829e+01
4.240000000000000000e+02 6.287000000000000455e+01
4.250000000000000000e+02 6.290999999999999659e+01
4.260000000000000000e+02 6.298000000000000398e+01
4.270000000000000000e+02 6.303999999999999915e+01
4.280000000000000000e+02 6.307000000000000739e+01
4.290000000000000000e+02 6.309000000000000341e+01
4.300000000000000000e+02 6.309000000000000341e+01
4.310000000000000000e+02 6.310999999999999943e+01
4.320000000000000000e+02 6.310999999999999943e+01
4.330000000000000000e+02 6.311999999999999744e+01
4.340000000000000000e+02 6.312999999999999545e+01
4.350000000000000000e+02 6.314999999999999147e+01
4.360000000000000000e+02 6.317000000000000171e+01
4.370000000000000000e+02 6.319000000000000483e+01
4.380000000000000000e+02 6.320000000000000284e+01
4.390000000000000000e+02 6.321999999999999886e+01
4.400000000000000000e+02 6.324999999999999289e+01
4.410000000000000000e+02 6.328000000000000114e+01
4.420000000000000000e+02 6.329999999999999716e+01
4.430000000000000000e+02 6.332999999999999829e+01
4.440000000000000000e+02 6.336000000000000654e+01
4.450000000000000000e+02 6.340999999999999659e+01
4.460000000000000000e+02 6.342999999999999972e+01
4.470000000000000000e+02 6.346000000000000796e+01
4.480000000000000000e+02 6.349000000000000199e+01
4.490000000000000000e+02 6.353000000000000114e+01
4.500000000000000000e+02 6.356000000000000227e+01
4.510000000000000000e+02 6.358000000000000540e+01
4.520000000000000000e+02 6.362999999999999545e+01
4.530000000000000000e+02 6.366000000000000369e+01
4.540000000000000000e+02 6.367000000000000171e+01
4.550000000000000000e+02 6.370000000000000284e+01
4.560000000000000000e+02 6.372999999999999687e+01
4.570000000000000000e+02 6.377000000000000313e+01
4.580000000000000000e+02 6.380000000000000426e+01
4.590000000000000000e+02 6.384999999999999432e+01
4.600000000000000000e+02 6.385999999999999233e+01
4.610000000000000000e+02 6.387000000000000455e+01
4.620000000000000000e+02 6.389999999999999858e+01
4.630000000000000000e+02 6.392999999999999972e+01
4.640000000000000000e+02 6.399000000000000199e+01
4.650000000000000000e+02 6.401000000000000512e+01
4.660000000000000000e+02 6.403000000000000114e+01
4.670000000000000000e+02 6.404999999999999716e+01
4.680000000000000000e+02 6.409000000000000341e+01
4.690000000000000000e+02 6.409999999999999432e+01
4.700000000000000000e+02 6.414999999999999147e+01
4.710000000000000000e+02 6.417000000000000171e+01
4.720000000000000000e+02 6.423000000000000398e+01
4.730000000000000000e+02 6.423000000000000398e+01
4.740000000000000000e+02 6.423999999999999488e+01
4.750000000000000000e+02 6.425999999999999091e+01
4.760000000000000000e+02 6.431999999999999318e+01
4.770000000000000000e+02 6.434000000000000341e+01
4.780000000000000000e+02 6.439000000000000057e+01
4.790000000000000000e+02 6.442000000000000171e+01
4.800000000000000000e+02 6.442999999999999261e+01
4.810000000000000000e+02 6.445000000000000284e+01
4.820000000000000000e+02 6.448000000000000398e+01
4.830000000000000000e+02 6.453000000000000114e+01
4.840000000000000000e+02 6.459000000000000341e+01
4.850000000000000000e+02 6.462999999999999545e+01
4.860000000000000000e+02 6.464000000000000057e+01
4.870000000000000000e+02 6.464000000000000057e+01
4.880000000000000000e+02 6.464999999999999147e+01
4.890000000000000000e+02 6.468999999999999773e+01
4.900000000000000000e+02 6.471000000000000796e+01
4.910000000000000000e+02 6.471999999999999886e+01
4.920000000000000000e+02 6.473999999999999488e+01
4.930000000000000000e+02 6.475999999999999091e+01
4.940000000000000000e+02 6.478000000000000114e+01
4.950000000000000000e+02 6.479999999999999716e+01
4.960000000000000000e+02 6.481999999999999318e+01
4.970000000000000000e+02 6.484999999999999432e+01
4.980000000000000000e+02 6.490000000000000568e+01
4.990000000000000000e+02 6.492999999999999261e+01
5.000000000000000000e+02 6.495000000000000284e+01


==> data/decomposer_subtabu3ms/comparison_data_SATdecomposer.txt <==
1.000000000000000000e+00 3.769999999999999574e+00
2.000000000000000000e+00 6.370000000000000995e+00
3.000000000000000000e+00 8.200000000000001066e+00
4.000000000000000000e+00 1.005000000000000071e+01
5.000000000000000000e+00 1.143999999999999950e+01
6.000000000000000000e+00 1.259000000000000163e+01
7.000000000000000000e+00 1.385999999999999943e+01
8.000000000000000000e+00 1.492999999999999972e+01
9.000000000000000000e+00 1.592999999999999972e+01
1.000000000000000000e+01 1.693999999999999773e+01
1.100000000000000000e+01 1.784999999999999787e+01
1.200000000000000000e+01 1.887999999999999901e+01
1.300000000000000000e+01 1.975999999999999801e+01
1.400000000000000000e+01 2.057000000000000028e+01
1.500000000000000000e+01 2.149000000000000199e+01
1.600000000000000000e+01 2.237000000000000099e+01
1.700000000000000000e+01 2.307000000000000028e+01
1.800000000000000000e+01 2.383000000000000185e+01
1.900000000000000000e+01 2.457999999999999829e+01
2.000000000000000000e+01 2.533000000000000185e+01
2.100000000000000000e+01 2.614000000000000057e+01
2.200000000000000000e+01 2.685000000000000142e+01
2.300000000000000000e+01 2.760999999999999943e+01
2.400000000000000000e+01 2.826000000000000156e+01
2.500000000000000000e+01 2.886000000000000298e+01
2.600000000000000000e+01 2.950999999999999801e+01
2.700000000000000000e+01 3.014000000000000057e+01
2.800000000000000000e+01 3.071999999999999886e+01
2.900000000000000000e+01 3.116000000000000014e+01
3.000000000000000000e+01 3.166999999999999815e+01
3.100000000000000000e+01 3.221000000000000085e+01
3.200000000000000000e+01 3.282999999999999829e+01
3.300000000000000000e+01 3.332000000000000028e+01
3.400000000000000000e+01 3.391000000000000369e+01
3.500000000000000000e+01 3.433999999999999631e+01
3.600000000000000000e+01 3.478000000000000114e+01
3.700000000000000000e+01 3.514999999999999858e+01
3.800000000000000000e+01 3.556000000000000227e+01
3.900000000000000000e+01 3.609000000000000341e+01
4.000000000000000000e+01 3.644999999999999574e+01
4.100000000000000000e+01 3.682999999999999829e+01
4.200000000000000000e+01 3.729999999999999716e+01
4.300000000000000000e+01 3.770000000000000284e+01
4.400000000000000000e+01 3.807000000000000028e+01
4.500000000000000000e+01 3.850000000000000000e+01
4.600000000000000000e+01 3.899000000000000199e+01
4.700000000000000000e+01 3.935000000000000142e+01
4.800000000000000000e+01 3.975000000000000000e+01
4.900000000000000000e+01 4.010999999999999943e+01
5.000000000000000000e+01 4.039000000000000057e+01
5.100000000000000000e+01 4.082000000000000028e+01
5.200000000000000000e+01 4.117000000000000171e+01
5.300000000000000000e+01 4.154999999999999716e+01
5.400000000000000000e+01 4.189999999999999858e+01
5.500000000000000000e+01 4.221999999999999886e+01
5.600000000000000000e+01 4.260000000000000142e+01
5.700000000000000000e+01 4.292000000000000171e+01
5.800000000000000000e+01 4.328000000000000114e+01
5.900000000000000000e+01 4.357000000000000028e+01
6.000000000000000000e+01 4.385000000000000142e+01
6.100000000000000000e+01 4.411999999999999744e+01
6.200000000000000000e+01 4.449000000000000199e+01
6.300000000000000000e+01 4.481000000000000227e+01
6.400000000000000000e+01 4.514000000000000057e+01
6.500000000000000000e+01 4.536999999999999744e+01
6.600000000000000000e+01 4.566000000000000369e+01
6.700000000000000000e+01 4.602000000000000313e+01
6.800000000000000000e+01 4.617999999999999972e+01
6.900000000000000000e+01 4.646999999999999886e+01
7.000000000000000000e+01 4.668999999999999773e+01
7.100000000000000000e+01 4.685999999999999943e+01
7.200000000000000000e+01 4.708999999999999631e+01
7.300000000000000000e+01 4.734999999999999432e+01
7.400000000000000000e+01 4.753999999999999915e+01
7.500000000000000000e+01 4.781000000000000227e+01
7.600000000000000000e+01 4.796999999999999886e+01
7.700000000000000000e+01 4.819999999999999574e+01
7.800000000000000000e+01 4.846999999999999886e+01
7.900000000000000000e+01 4.869999999999999574e+01
8.000000000000000000e+01 4.899000000000000199e+01
8.100000000000000000e+01 4.917999999999999972e+01
8.200000000000000000e+01 4.949000000000000199e+01
8.300000000000000000e+01 4.973000000000000398e+01
8.400000000000000000e+01 4.988000000000000256e+01
8.500000000000000000e+01 5.014999999999999147e+01
8.600000000000000000e+01 5.037000000000000455e+01
8.700000000000000000e+01 5.059000000000000341e+01
8.800000000000000000e+01 5.078000000000000114e+01
8.900000000000000000e+01 5.097000000000000597e+01
9.000000000000000000e+01 5.116000000000000369e+01
9.100000000000000000e+01 5.135999999999999233e+01
9.200000000000000000e+01 5.161999999999999744e+01
9.300000000000000000e+01 5.178000000000000114e+01
9.400000000000000000e+01 5.185999999999999233e+01
9.500000000000000000e+01 5.201999999999999602e+01
9.600000000000000000e+01 5.218000000000000682e+01
9.700000000000000000e+01 5.238000000000000256e+01
9.800000000000000000e+01 5.253000000000000114e+01
9.900000000000000000e+01 5.270000000000000284e+01
1.000000000000000000e+02 5.286999999999999744e+01
1.010000000000000000e+02 5.306999999999999318e+01
1.020000000000000000e+02 5.322999999999999687e+01
1.030000000000000000e+02 5.334999999999999432e+01
1.040000000000000000e+02 5.355999999999999517e+01
1.050000000000000000e+02 5.369000000000000483e+01
1.060000000000000000e+02 5.381000000000000227e+01
1.070000000000000000e+02 5.399000000000000199e+01
1.080000000000000000e+02 5.414000000000000057e+01
1.090000000000000000e+02 5.433999999999999631e+01
1.100000000000000000e+02 5.446999999999999886e+01
1.110000000000000000e+02 5.465999999999999659e+01
1.120000000000000000e+02 5.482000000000000028e+01
1.130000000000000000e+02 5.493999999999999773e+01
1.140000000000000000e+02 5.513000000000000256e+01
1.150000000000000000e+02 5.524000000000000199e+01
1.160000000000000000e+02 5.535999999999999943e+01
1.170000000000000000e+02 5.557000000000000028e+01
1.180000000000000000e+02 5.581000000000000227e+01
1.190000000000000000e+02 5.590000000000000568e+01
1.200000000000000000e+02 5.608999999999999631e+01
1.210000000000000000e+02 5.622000000000000597e+01
1.220000000000000000e+02 5.635999999999999943e+01
1.230000000000000000e+02 5.651000000000000512e+01
1.240000000000000000e+02 5.662000000000000455e+01
1.250000000000000000e+02 5.671000000000000796e+01
1.260000000000000000e+02 5.688999999999999346e+01
1.270000000000000000e+02 5.698999999999999488e+01
1.280000000000000000e+02 5.704999999999999716e+01
1.290000000000000000e+02 5.721000000000000796e+01
1.300000000000000000e+02 5.738999999999999346e+01
1.310000000000000000e+02 5.753999999999999915e+01
1.320000000000000000e+02 5.767999999999999972e+01
1.330000000000000000e+02 5.782000000000000739e+01
1.340000000000000000e+02 5.790999999999999659e+01
1.350000000000000000e+02 5.799999999999999289e+01
1.360000000000000000e+02 5.810999999999999233e+01
1.370000000000000000e+02 5.828000000000000114e+01
1.380000000000000000e+02 5.836999999999999744e+01
1.390000000000000000e+02 5.850000000000000000e+01
1.400000000000000000e+02 5.863000000000000256e+01
1.410000000000000000e+02 5.877000000000000313e+01
1.420000000000000000e+02 5.887999999999999545e+01
1.430000000000000000e+02 5.903000000000000114e+01
1.440000000000000000e+02 5.915000000000000568e+01
1.450000000000000000e+02 5.930999999999999517e+01
1.460000000000000000e+02 5.934000000000000341e+01
1.470000000000000000e+02 5.948999999999999488e+01
1.480000000000000000e+02 5.960999999999999943e+01
1.490000000000000000e+02 5.971999999999999886e+01
1.500000000000000000e+02 5.985000000000000142e+01
1.510000000000000000e+02 5.997999999999999687e+01
1.520000000000000000e+02 6.008999999999999631e+01
1.530000000000000000e+02 6.021999999999999886e+01
1.540000000000000000e+02 6.038000000000000256e+01
1.550000000000000000e+02 6.049000000000000199e+01
1.560000000000000000e+02 6.060999999999999943e+01
1.570000000000000000e+02 6.069999999999999574e+01
1.580000000000000000e+02 6.087000000000000455e+01
1.590000000000000000e+02 6.102999999999999403e+01
1.600000000000000000e+02 6.114000000000000767e+01
1.610000000000000000e+02 6.128000000000000114e+01
1.620000000000000000e+02 6.138000000000000256e+01
1.630000000000000000e+02 6.146999999999999886e+01
1.640000000000000000e+02 6.156000000000000227e+01
1.650000000000000000e+02 6.161999999999999744e+01
1.660000000000000000e+02 6.170000000000000284e+01
1.670000000000000000e+02 6.171999999999999886e+01
1.680000000000000000e+02 6.182000000000000028e+01
1.690000000000000000e+02 6.190999999999999659e+01
1.700000000000000000e+02 6.200000000000000000e+01
1.710000000000000000e+02 6.205000000000000426e+01
1.720000000000000000e+02 6.218999999999999773e+01
1.730000000000000000e+02 6.228999999999999915e+01
1.740000000000000000e+02 6.236000000000000654e+01
1.750000000000000000e+02 6.242999999999999972e+01
1.760000000000000000e+02 6.252999999999999403e+01
1.770000000000000000e+02 6.262999999999999545e+01
1.780000000000000000e+02 6.270000000000000284e+01
1.790000000000000000e+02 6.276000000000000512e+01
1.800000000000000000e+02 6.289000000000000057e+01
1.810000000000000000e+02 6.297000000000000597e+01
1.820000000000000000e+02 6.304999999999999716e+01
1.830000000000000000e+02 6.312999999999999545e+01
1.840000000000000000e+02 6.320000000000000284e+01
1.850000000000000000e+02 6.331000000000000227e+01
1.860000000000000000e+02 6.340999999999999659e+01
1.870000000000000000e+02 6.354999999999999716e+01
1.880000000000000000e+02 6.361999999999999744e+01
1.890000000000000000e+02 6.373999999999999488e+01
1.900000000000000000e+02 6.382999999999999829e+01
1.910000000000000000e+02 6.389999999999999858e+01
1.920000000000000000e+02 6.395999999999999375e+01
1.930000000000000000e+02 6.399000000000000199e+01
1.940000000000000000e+02 6.403000000000000114e+01
1.950000000000000000e+02 6.409000000000000341e+01
1.960000000000000000e+02 6.420000000000000284e+01
1.970000000000000000e+02 6.425000000000000000e+01
1.980000000000000000e+02 6.432999999999999829e+01
1.990000000000000000e+02 6.434999999999999432e+01
2.000000000000000000e+02 6.448000000000000398e+01
2.010000000000000000e+02 6.456000000000000227e+01
2.020000000000000000e+02 6.464000000000000057e+01
2.030000000000000000e+02 6.475999999999999091e+01
2.040000000000000000e+02 6.487000000000000455e+01
2.050000000000000000e+02 6.492999999999999261e+01
2.060000000000000000e+02 6.498000000000000398e+01
2.070000000000000000e+02 6.507999999999999829e+01
2.080000000000000000e+02 6.520000000000000284e+01
2.090000000000000000e+02 6.523999999999999488e+01
2.100000000000000000e+02 6.529000000000000625e+01
2.110000000000000000e+02 6.534000000000000341e+01
2.120000000000000000e+02 6.536999999999999034e+01
2.130000000000000000e+02 6.546999999999999886e+01
2.140000000000000000e+02 6.556000000000000227e+01
2.150000000000000000e+02 6.568000000000000682e+01
2.160000000000000000e+02 6.575999999999999091e+01
2.170000000000000000e+02 6.579000000000000625e+01
2.180000000000000000e+02 6.590000000000000568e+01
2.190000000000000000e+02 6.596999999999999886e+01
2.200000000000000000e+02 6.603000000000000114e+01
2.210000000000000000e+02 6.610999999999999943e+01
2.220000000000000000e+02 6.612999999999999545e+01
2.230000000000000000e+02 6.618999999999999773e+01
2.240000000000000000e+02 6.623999999999999488e+01
2.250000000000000000e+02 6.634000000000000341e+01
2.260000000000000000e+02 6.640999999999999659e+01
2.270000000000000000e+02 6.645999999999999375e+01
2.280000000000000000e+02 6.651000000000000512e+01
2.290000000000000000e+02 6.660000000000000853e+01
2.300000000000000000e+02 6.673000000000000398e+01
2.310000000000000000e+02 6.682999999999999829e+01
2.320000000000000000e+02 6.686999999999999034e+01
2.330000000000000000e+02 6.690999999999999659e+01
2.340000000000000000e+02 6.699000000000000909e+01
2.350000000000000000e+02 6.709000000000000341e+01
2.360000000000000000e+02 6.717999999999999261e+01
2.370000000000000000e+02 6.725999999999999091e+01
2.380000000000000000e+02 6.734999999999999432e+01
2.390000000000000000e+02 6.740999999999999659e+01
2.400000000000000000e+02 6.751999999999999602e+01
2.410000000000000000e+02 6.756000000000000227e+01
2.420000000000000000e+02 6.757999999999999829e+01
2.430000000000000000e+02 6.765000000000000568e+01
2.440000000000000000e+02 6.773999999999999488e+01
2.450000000000000000e+02 6.782000000000000739e+01
2.460000000000000000e+02 6.784999999999999432e+01
2.470000000000000000e+02 6.790999999999999659e+01
2.480000000000000000e+02 6.795000000000000284e+01
2.490000000000000000e+02 6.798999999999999488e+01
2.500000000000000000e+02 6.804000000000000625e+01
2.510000000000000000e+02 6.810999999999999943e+01
2.520000000000000000e+02 6.815000000000000568e+01
2.530000000000000000e+02 6.817000000000000171e+01
2.540000000000000000e+02 6.823999999999999488e+01
2.550000000000000000e+02 6.825000000000000000e+01
2.560000000000000000e+02 6.831000000000000227e+01
2.570000000000000000e+02 6.837000000000000455e+01
2.580000000000000000e+02 6.840000000000000568e+01
2.590000000000000000e+02 6.845000000000000284e+01
2.600000000000000000e+02 6.847999999999998977e+01
2.610000000000000000e+02 6.851000000000000512e+01
2.620000000000000000e+02 6.854000000000000625e+01
2.630000000000000000e+02 6.856999999999999318e+01
2.640000000000000000e+02 6.858999999999998920e+01
2.650000000000000000e+02 6.865000000000000568e+01
2.660000000000000000e+02 6.875000000000000000e+01
2.670000000000000000e+02 6.882000000000000739e+01
2.680000000000000000e+02 6.887999999999999545e+01
2.690000000000000000e+02 6.892000000000000171e+01
2.700000000000000000e+02 6.896999999999999886e+01
2.710000000000000000e+02 6.898999999999999488e+01
2.720000000000000000e+02 6.901000000000000512e+01
2.730000000000000000e+02 6.907999999999999829e+01
2.740000000000000000e+02 6.914000000000000057e+01
2.750000000000000000e+02 6.917000000000000171e+01
2.760000000000000000e+02 6.923000000000000398e+01
2.770000000000000000e+02 6.929999999999999716e+01
2.780000000000000000e+02 6.934000000000000341e+01
2.790000000000000000e+02 6.937000000000000455e+01
2.800000000000000000e+02 6.941000000000001080e+01
2.810000000000000000e+02 6.948000000000000398e+01
2.820000000000000000e+02 6.956000000000000227e+01
2.830000000000000000e+02 6.959999999999999432e+01
2.840000000000000000e+02 6.965000000000000568e+01
2.850000000000000000e+02 6.976000000000000512e+01
2.860000000000000000e+02 6.978999999999999204e+01
2.870000000000000000e+02 6.984000000000000341e+01
2.880000000000000000e+02 6.987999999999999545e+01
2.890000000000000000e+02 6.992000000000000171e+01
2.900000000000000000e+02 6.998000000000000398e+01
2.910000000000000000e+02 7.003000000000000114e+01
2.920000000000000000e+02 7.009999999999999432e+01
2.930000000000000000e+02 7.012000000000000455e+01
2.940000000000000000e+02 7.018999999999999773e+01
2.950000000000000000e+02 7.025000000000000000e+01
2.960000000000000000e+02 7.032000000000000739e+01
2.970000000000000000e+02 7.035999999999999943e+01
2.980000000000000000e+02 7.043000000000000682e+01
2.990000000000000000e+02 7.046999999999999886e+01
3.000000000000000000e+02 7.050999999999999091e+01
3.010000000000000000e+02 7.054000000000000625e+01
3.020000000000000000e+02 7.060999999999999943e+01
3.030000000000000000e+02 7.068999999999999773e+01
3.040000000000000000e+02 7.070999999999999375e+01
3.050000000000000000e+02 7.078000000000000114e+01
3.060000000000000000e+02 7.078999999999999204e+01
3.070000000000000000e+02 7.082000000000000739e+01
3.080000000000000000e+02 7.089000000000000057e+01
3.090000000000000000e+02 7.095000000000000284e+01
3.100000000000000000e+02 7.096000000000000796e+01
3.110000000000000000e+02 7.104000000000000625e+01
3.120000000000000000e+02 7.110999999999999943e+01
3.130000000000000000e+02 7.115999999999999659e+01
3.140000000000000000e+02 7.125000000000000000e+01
3.150000000000000000e+02 7.132999999999999829e+01
3.160000000000000000e+02 7.137000000000000455e+01
3.170000000000000000e+02 7.139000000000000057e+01
3.180000000000000000e+02 7.146999999999999886e+01
3.190000000000000000e+02 7.156000000000000227e+01
3.200000000000000000e+02 7.159000000000000341e+01
3.210000000000000000e+02 7.165000000000000568e+01
3.220000000000000000e+02 7.174000000000000909e+01
3.230000000000000000e+02 7.176999999999999602e+01
3.240000000000000000e+02 7.178999999999999204e+01
3.250000000000000000e+02 7.181999999999999318e+01
3.260000000000000000e+02 7.184000000000000341e+01
3.270000000000000000e+02 7.189000000000000057e+01
3.280000000000000000e+02 7.193999999999999773e+01
3.290000000000000000e+02 7.198000000000000398e+01
3.300000000000000000e+02 7.207000000000000739e+01
3.310000000000000000e+02 7.210999999999999943e+01
3.320000000000000000e+02 7.214000000000000057e+01
3.330000000000000000e+02 7.218999999999999773e+01
3.340000000000000000e+02 7.224000000000000909e+01
3.350000000000000000e+02 7.228999999999999204e+01
3.360000000000000000e+02 7.233000000000001251e+01
3.370000000000000000e+02 7.235000000000000853e+01
3.380000000000000000e+02 7.245000000000000284e+01
3.390000000000000000e+02 7.250000000000000000e+01
3.400000000000000000e+02 7.256000000000000227e+01
3.410000000000000000e+02 7.257999999999999829e+01
3.420000000000000000e+02 7.260999999999999943e+01
3.430000000000000000e+02 7.265000000000000568e+01
3.440000000000000000e+02 7.270000000000000284e+01
3.450000000000000000e+02 7.270999999999999375e+01
3.460000000000000000e+02 7.276999999999999602e+01
3.470000000000000000e+02 7.278000000000000114e+01
3.480000000000000000e+02 7.282999999999999829e+01
3.490000000000000000e+02 7.289999999999999147e+01
3.500000000000000000e+02 7.296999999999999886e+01
3.510000000000000000e+02 7.303000000000000114e+01
3.520000000000000000e+02 7.307000000000000739e+01
3.530000000000000000e+02 7.309000000000000341e+01
3.540000000000000000e+02 7.309999999999999432e+01
3.550000000000000000e+02 7.315000000000000568e+01
3.560000000000000000e+02 7.318000000000000682e+01
3.570000000000000000e+02 7.320000000000000284e+01
3.580000000000000000e+02 7.320000000000000284e+01
3.590000000000000000e+02 7.320999999999999375e+01
3.600000000000000000e+02 7.321999999999999886e+01
3.610000000000000000e+02 7.326999999999999602e+01
3.620000000000000000e+02 7.329999999999999716e+01
3.630000000000000000e+02 7.332999999999999829e+01
3.640000000000000000e+02 7.337000000000000455e+01
3.650000000000000000e+02 7.340999999999999659e+01
3.660000000000000000e+02 7.342999999999999261e+01
3.670000000000000000e+02 7.350999999999999091e+01
3.680000000000000000e+02 7.357000000000000739e+01
3.690000000000000000e+02 7.357999999999999829e+01
3.700000000000000000e+02 7.359999999999999432e+01
3.710000000000000000e+02 7.362999999999999545e+01
3.720000000000000000e+02 7.367000000000000171e+01
3.730000000000000000e+02 7.368000000000000682e+01
3.740000000000000000e+02 7.375000000000000000e+01
3.750000000000000000e+02 7.379000000000000625e+01
3.760000000000000000e+02 7.383999999999998920e+01
3.770000000000000000e+02 7.389000000000000057e+01
3.780000000000000000e+02 7.392000000000000171e+01
3.790000000000000000e+02 7.396999999999999886e+01
3.800000000000000000e+02 7.400999999999999091e+01
3.810000000000000000e+02 7.403999999999999204e+01
3.820000000000000000e+02 7.407999999999999829e+01
3.830000000000000000e+02 7.412999999999999545e+01
3.840000000000000000e+02 7.418999999999999773e+01
3.850000000000000000e+02 7.426000000000000512e+01
3.860000000000000000e+02 7.429999999999999716e+01
3.870000000000000000e+02 7.433999999999998920e+01
3.880000000000000000e+02 7.437000000000000455e+01
3.890000000000000000e+02 7.440999999999999659e+01
3.900000000000000000e+02 7.446000000000000796e+01
3.910000000000000000e+02 7.448000000000000398e+01
3.920000000000000000e+02 7.450000000000000000e+01
3.930000000000000000e+02 7.455000000000001137e+01
3.940000000000000000e+02 7.459000000000000341e+01
3.950000000000000000e+02 7.460999999999999943e+01
3.960000000000000000e+02 7.462999999999999545e+01
3.970000000000000000e+02 7.467000000000000171e+01
3.980000000000000000e+02 7.468999999999999773e+01
3.990000000000000000e+02 7.475000000000000000e+01
4.000000000000000000e+02 7.479000000000000625e+01
4.010000000000000000e+02 7.485999999999999943e+01
4.020000000000000000e+02 7.492999999999999261e+01
4.030000000000000000e+02 7.498000000000000398e+01
4.040000000000000000e+02 7.501000000000000512e+01
4.050000000000000000e+02 7.506000000000000227e+01
4.060000000000000000e+02 7.507999999999999829e+01
4.070000000000000000e+02 7.507999999999999829e+01
4.080000000000000000e+02 7.510999999999999943e+01
4.090000000000000000e+02 7.514000000000000057e+01
4.100000000000000000e+02 7.518000000000000682e+01
4.110000000000000000e+02 7.520000000000000284e+01
4.120000000000000000e+02 7.526000000000000512e+01
4.130000000000000000e+02 7.531000000000000227e+01
4.140000000000000000e+02 7.532999999999999829e+01
4.150000000000000000e+02 7.534999999999999432e+01
4.160000000000000000e+02 7.537000000000000455e+01
4.170000000000000000e+02 7.543999999999999773e+01
4.180000000000000000e+02 7.550000000000000000e+01
4.190000000000000000e+02 7.554999999999999716e+01
4.200000000000000000e+02 7.557999999999999829e+01
4.210000000000000000e+02 7.564000000000000057e+01
4.220000000000000000e+02 7.564000000000000057e+01
4.230000000000000000e+02 7.568000000000000682e+01
4.240000000000000000e+02 7.575000000000000000e+01
4.250000000000000000e+02 7.578000000000000114e+01
4.260000000000000000e+02 7.581999999999999318e+01
4.270000000000000000e+02 7.587000000000000455e+01
4.280000000000000000e+02 7.592000000000000171e+01
4.290000000000000000e+02 7.593999999999999773e+01
4.300000000000000000e+02 7.596000000000000796e+01
4.310000000000000000e+02 7.596999999999999886e+01
4.320000000000000000e+02 7.599000000000000909e+01
4.330000000000000000e+02 7.604999999999999716e+01
4.340000000000000000e+02 7.607999999999999829e+01
4.350000000000000000e+02 7.610999999999999943e+01
4.360000000000000000e+02 7.614000000000000057e+01
4.370000000000000000e+02 7.616000000000001080e+01
4.380000000000000000e+02 7.618000000000000682e+01
4.390000000000000000e+02 7.618000000000000682e+01
4.400000000000000000e+02 7.623000000000000398e+01
4.410000000000000000e+02 7.627000000000001023e+01
4.420000000000000000e+02 7.631000000000000227e+01
4.430000000000000000e+02 7.637000000000000455e+01
4.440000000000000000e+02 7.640000000000000568e+01
4.450000000000000000e+02 7.642999999999999261e+01
4.460000000000000000e+02 7.643999999999999773e+01
4.470000000000000000e+02 7.646999999999999886e+01
4.480000000000000000e+02 7.650000000000000000e+01
4.490000000000000000e+02 7.651000000000000512e+01
4.500000000000000000e+02 7.653999999999999204e+01
4.510000000000000000e+02 7.657999999999999829e+01
4.520000000000000000e+02 7.659000000000000341e+01
4.530000000000000000e+02 7.662000000000000455e+01
4.540000000000000000e+02 7.664000000000000057e+01
4.550000000000000000e+02 7.668000000000000682e+01
4.560000000000000000e+02 7.671999999999999886e+01
4.570000000000000000e+02 7.675999999999999091e+01
4.580000000000000000e+02 7.679999999999999716e+01
4.590000000000000000e+02 7.684999999999999432e+01
4.600000000000000000e+02 7.687000000000000455e+01
4.610000000000000000e+02 7.689000000000000057e+01
4.620000000000000000e+02 7.690999999999999659e+01
4.630000000000000000e+02 7.695000000000000284e+01
4.640000000000000000e+02 7.696999999999999886e+01
4.650000000000000000e+02 7.704999999999999716e+01
4.660000000000000000e+02 7.707999999999999829e+01
4.670000000000000000e+02 7.710999999999999943e+01
4.680000000000000000e+02 7.714000000000000057e+01
4.690000000000000000e+02 7.718999999999999773e+01
4.700000000000000000e+02 7.721999999999999886e+01
4.710000000000000000e+02 7.723999999999999488e+01
4.720000000000000000e+02 7.723999999999999488e+01
4.730000000000000000e+02 7.727000000000001023e+01
4.740000000000000000e+02 7.729999999999999716e+01
4.750000000000000000e+02 7.732999999999999829e+01
4.760000000000000000e+02 7.737000000000000455e+01
4.770000000000000000e+02 7.738000000000000966e+01
4.780000000000000000e+02 7.743999999999999773e+01
4.790000000000000000e+02 7.745000000000000284e+01
4.800000000000000000e+02 7.749000000000000909e+01
4.810000000000000000e+02 7.751999999999999602e+01
4.820000000000000000e+02 7.754999999999999716e+01
4.830000000000000000e+02 7.756000000000000227e+01
4.840000000000000000e+02 7.757999999999999829e+01
4.850000000000000000e+02 7.760000000000000853e+01
4.860000000000000000e+02 7.760999999999999943e+01
4.870000000000000000e+02 7.764999999999999147e+01
4.880000000000000000e+02 7.768000000000000682e+01
4.890000000000000000e+02 7.775999999999999091e+01
4.900000000000000000e+02 7.779999999999999716e+01
4.910000000000000000e+02 7.784000000000000341e+01
4.920000000000000000e+02 7.784999999999999432e+01
4.930000000000000000e+02 7.786999999999999034e+01
4.940000000000000000e+02 7.790999999999999659e+01
4.950000000000000000e+02 7.793999999999999773e+01
4.960000000000000000e+02 7.795999999999999375e+01
4.970000000000000000e+02 7.798000000000000398e+01
4.980000000000000000e+02 7.801000000000000512e+01
4.990000000000000000e+02 7.803999999999999204e+01
5.000000000000000000e+02 7.806999999999999318e+01


==> data/decomposer_subtabu3ms/comparison_uf20-91_BFS.txt <==
1.000000000000000000e+00 2.800000000000000266e+00
2.000000000000000000e+00 5.600000000000000533e+00
3.000000000000000000e+00 7.700000000000000178e+00
4.000000000000000000e+00 1.019999999999999929e+01
5.000000000000000000e+00 1.230000000000000071e+01
6.000000000000000000e+00 1.390000000000000213e+01
7.000000000000000000e+00 1.540000000000000036e+01
8.000000000000000000e+00 1.630000000000000071e+01
9.000000000000000000e+00 1.789999999999999858e+01
1.000000000000000000e+01 1.969999999999999929e+01
1.100000000000000000e+01 2.100000000000000000e+01
1.200000000000000000e+01 2.269999999999999929e+01
1.300000000000000000e+01 2.419999999999999929e+01
1.400000000000000000e+01 2.590000000000000213e+01
1.500000000000000000e+01 2.700000000000000000e+01
1.600000000000000000e+01 2.760000000000000142e+01
1.700000000000000000e+01 2.889999999999999858e+01
1.800000000000000000e+01 3.039999999999999858e+01
1.900000000000000000e+01 3.160000000000000142e+01
2.000000000000000000e+01 3.280000000000000426e+01
2.100000000000000000e+01 3.360000000000000142e+01
2.200000000000000000e+01 3.479999999999999716e+01
2.300000000000000000e+01 3.610000000000000142e+01
2.400000000000000000e+01 3.710000000000000142e+01
2.500000000000000000e+01 3.789999999999999858e+01
2.600000000000000000e+01 3.810000000000000142e+01
2.700000000000000000e+01 3.880000000000000426e+01
2.800000000000000000e+01 3.960000000000000142e+01
2.900000000000000000e+01 4.030000000000000426e+01
3.000000000000000000e+01 4.119999999999999574e+01
3.100000000000000000e+01 4.179999999999999716e+01
3.200000000000000000e+01 4.250000000000000000e+01
3.300000000000000000e+01 4.310000000000000142e+01
3.400000000000000000e+01 4.410000000000000142e+01
3.500000000000000000e+01 4.500000000000000000e+01
3.600000000000000000e+01 4.589999999999999858e+01
3.700000000000000000e+01 4.660000000000000142e+01
3.800000000000000000e+01 4.700000000000000000e+01
3.900000000000000000e+01 4.759999999999999432e+01
4.000000000000000000e+01 4.819999999999999574e+01
4.100000000000000000e+01 4.850000000000000000e+01
4.200000000000000000e+01 4.900000000000000000e+01
4.300000000000000000e+01 4.950000000000000000e+01
4.400000000000000000e+01 4.970000000000000284e+01
4.500000000000000000e+01 5.000000000000000000e+01
4.600000000000000000e+01 5.029999999999999716e+01
4.700000000000000000e+01 5.079999999999999716e+01
4.800000000000000000e+01 5.089999999999999858e+01
4.900000000000000000e+01 5.139999999999999858e+01
5.000000000000000000e+01 5.189999999999999858e+01
5.100000000000000000e+01 5.260000000000000142e+01
5.200000000000000000e+01 5.320000000000000284e+01
5.300000000000000000e+01 5.340000000000000568e+01
5.400000000000000000e+01 5.350000000000000000e+01
5.500000000000000000e+01 5.370000000000000284e+01
5.600000000000000000e+01 5.410000000000000142e+01
5.700000000000000000e+01 5.420000000000000284e+01
5.800000000000000000e+01 5.460000000000000142e+01
5.900000000000000000e+01 5.480000000000000426e+01
6.000000000000000000e+01 5.530000000000000426e+01
6.100000000000000000e+01 5.570000000000000284e+01
6.200000000000000000e+01 5.620000000000000284e+01
6.300000000000000000e+01 5.689999999999999147e+01
6.400000000000000000e+01 5.689999999999999147e+01
6.500000000000000000e+01 5.719999999999999574e+01
6.600000000000000000e+01 5.739999999999999858e+01
6.700000000000000000e+01 5.779999999999999716e+01
6.800000000000000000e+01 5.799999999999999289e+01
6.900000000000000000e+01 5.839999999999999858e+01
7.000000000000000000e+01 5.879999999999999716e+01
7.100000000000000000e+01 5.879999999999999716e+01
7.200000000000000000e+01 5.889999999999999858e+01
7.300000000000000000e+01 5.900000000000000000e+01
7.400000000000000000e+01 5.939999999999999858e+01
7.500000000000000000e+01 5.969999999999999574e+01
7.600000000000000000e+01 5.989999999999999858e+01
7.700000000000000000e+01 6.009999999999999432e+01
7.800000000000000000e+01 6.029999999999999716e+01
7.900000000000000000e+01 6.029999999999999716e+01
8.000000000000000000e+01 6.060000000000000142e+01
8.100000000000000000e+01 6.069999999999999574e+01
8.200000000000000000e+01 6.089999999999999858e+01
8.300000000000000000e+01 6.089999999999999858e+01
8.400000000000000000e+01 6.100000000000000000e+01
8.500000000000000000e+01 6.119999999999999574e+01
8.600000000000000000e+01 6.139999999999999858e+01
8.700000000000000000e+01 6.160000000000000142e+01
8.800000000000000000e+01 6.189999999999999858e+01
8.900000000000000000e+01 6.239999999999999858e+01
9.000000000000000000e+01 6.270000000000000284e+01
9.100000000000000000e+01 6.270000000000000284e+01
9.200000000000000000e+01 6.310000000000000142e+01
9.300000000000000000e+01 6.329999999999999716e+01
9.400000000000000000e+01 6.350000000000000000e+01
9.500000000000000000e+01 6.350000000000000000e+01
9.600000000000000000e+01 6.370000000000000284e+01
9.700000000000000000e+01 6.409999999999999432e+01
9.800000000000000000e+01 6.409999999999999432e+01
9.900000000000000000e+01 6.409999999999999432e+01
1.000000000000000000e+02 6.420000000000000284e+01
1.010000000000000000e+02 6.429999999999999716e+01
1.020000000000000000e+02 6.470000000000000284e+01
1.030000000000000000e+02 6.500000000000000000e+01
1.040000000000000000e+02 6.520000000000000284e+01
1.050000000000000000e+02 6.540000000000000568e+01
1.060000000000000000e+02 6.550000000000000000e+01
1.070000000000000000e+02 6.590000000000000568e+01
1.080000000000000000e+02 6.590000000000000568e+01
1.090000000000000000e+02 6.610000000000000853e+01
1.100000000000000000e+02 6.629999999999999716e+01
1.110000000000000000e+02 6.629999999999999716e+01
1.120000000000000000e+02 6.660000000000000853e+01
1.130000000000000000e+02 6.679999999999999716e+01
1.140000000000000000e+02 6.700000000000000000e+01
1.150000000000000000e+02 6.730000000000001137e+01
1.160000000000000000e+02 6.750000000000000000e+01
1.170000000000000000e+02 6.760000000000000853e+01
1.180000000000000000e+02 6.780000000000001137e+01
1.190000000000000000e+02 6.800000000000000000e+01
1.200000000000000000e+02 6.830000000000001137e+01
1.210000000000000000e+02 6.840000000000000568e+01
1.220000000000000000e+02 6.850000000000000000e+01
1.230000000000000000e+02 6.870000000000000284e+01
1.240000000000000000e+02 6.870000000000000284e+01
1.250000000000000000e+02 6.889999999999999147e+01
1.260000000000000000e+02 6.900000000000000000e+01
1.270000000000000000e+02 6.909999999999999432e+01
1.280000000000000000e+02 6.919999999999998863e+01
1.290000000000000000e+02 6.929999999999999716e+01
1.300000000000000000e+02 6.939999999999999147e+01
1.310000000000000000e+02 6.959999999999999432e+01
1.320000000000000000e+02 6.969999999999998863e+01
1.330000000000000000e+02 6.979999999999999716e+01
1.340000000000000000e+02 7.000000000000000000e+01
1.350000000000000000e+02 7.000000000000000000e+01
1.360000000000000000e+02 7.029999999999999716e+01
1.370000000000000000e+02 7.039999999999999147e+01
1.380000000000000000e+02 7.050000000000000000e+01
1.390000000000000000e+02 7.059999999999999432e+01
1.400000000000000000e+02 7.070000000000000284e+01
1.410000000000000000e+02 7.079999999999999716e+01
1.420000000000000000e+02 7.129999999999999716e+01
1.430000000000000000e+02 7.139999999999999147e+01
1.440000000000000000e+02 7.139999999999999147e+01
1.450000000000000000e+02 7.150000000000000000e+01
1.460000000000000000e+02 7.150000000000000000e+01
1.470000000000000000e+02 7.159999999999999432e+01
1.480000000000000000e+02 7.170000000000000284e+01
1.490000000000000000e+02 7.189999999999999147e+01
1.500000000000000000e+02 7.200000000000000000e+01
1.510000000000000000e+02 7.209999999999999432e+01
1.520000000000000000e+02 7.209999999999999432e+01
1.530000000000000000e+02 7.220000000000000284e+01
1.540000000000000000e+02 7.220000000000000284e+01
1.550000000000000000e+02 7.220000000000000284e+01
1.560000000000000000e+02 7.229999999999999716e+01
1.570000000000000000e+02 7.250000000000000000e+01
1.580000000000000000e+02 7.250000000000000000e+01
1.590000000000000000e+02 7.279999999999999716e+01
1.600000000000000000e+02 7.279999999999999716e+01
1.610000000000000000e+02 7.279999999999999716e+01
1.620000000000000000e+02 7.279999999999999716e+01
1.630000000000000000e+02 7.309999999999999432e+01
1.640000000000000000e+02 7.309999999999999432e+01
1.650000000000000000e+02 7.309999999999999432e+01
1.660000000000000000e+02 7.320000000000000284e+01
1.670000000000000000e+02 7.320000000000000284e+01
1.680000000000000000e+02 7.320000000000000284e+01
1.690000000000000000e+02 7.320000000000000284e+01
1.700000000000000000e+02 7.320000000000000284e+01
1.710000000000000000e+02 7.320000000000000284e+01
1.720000000000000000e+02 7.329999999999999716e+01
1.730000000000000000e+02 7.329999999999999716e+01
1.740000000000000000e+02 7.329999999999999716e+01
1.750000000000000000e+02 7.340000000000000568e+01
1.760000000000000000e+02 7.359999999999999432e+01
1.770000000000000000e+02 7.379999999999999716e+01
1.780000000000000000e+02 7.379999999999999716e+01
1.790000000000000000e+02 7.379999999999999716e+01
1.800000000000000000e+02 7.379999999999999716e+01
1.810000000000000000e+02 7.379999999999999716e+01
1.820000000000000000e+02 7.379999999999999716e+01
1.830000000000000000e+02 7.390000000000000568e+01
1.840000000000000000e+02 7.390000000000000568e+01
1.850000000000000000e+02 7.390000000000000568e+01
1.860000000000000000e+02 7.400000000000000000e+01
1.870000000000000000e+02 7.409999999999999432e+01
1.880000000000000000e+02 7.420000000000000284e+01
1.890000000000000000e+02 7.429999999999999716e+01
1.900000000000000000e+02 7.429999999999999716e+01
1.910000000000000000e+02 7.490000000000000568e+01
1.920000000000000000e+02 7.500000000000000000e+01
1.930000000000000000e+02 7.500000000000000000e+01
1.940000000000000000e+02 7.520000000000000284e+01
1.950000000000000000e+02 7.520000000000000284e+01
1.960000000000000000e+02 7.520000000000000284e+01
1.970000000000000000e+02 7.529999999999999716e+01
1.980000000000000000e+02 7.550000000000000000e+01
1.990000000000000000e+02 7.550000000000000000e+01
2.000000000000000000e+02 7.570000000000000284e+01
2.010000000000000000e+02 7.570000000000000284e+01
2.020000000000000000e+02 7.579999999999999716e+01
2.030000000000000000e+02 7.579999999999999716e+01
2.040000000000000000e+02 7.579999999999999716e+01
2.050000000000000000e+02 7.600000000000000000e+01
2.060000000000000000e+02 7.600000000000000000e+01
2.070000000000000000e+02 7.620000000000000284e+01
2.080000000000000000e+02 7.629999999999999716e+01
2.090000000000000000e+02 7.640000000000000568e+01
2.100000000000000000e+02 7.650000000000000000e+01
2.110000000000000000e+02 7.659999999999999432e+01
2.120000000000000000e+02 7.670000000000000284e+01
2.130000000000000000e+02 7.670000000000000284e+01
2.140000000000000000e+02 7.679999999999999716e+01
2.150000000000000000e+02 7.690000000000000568e+01
2.160000000000000000e+02 7.700000000000000000e+01
2.170000000000000000e+02 7.700000000000000000e+01
2.180000000000000000e+02 7.710000000000000853e+01
2.190000000000000000e+02 7.720000000000000284e+01
2.200000000000000000e+02 7.720000000000000284e+01
2.210000000000000000e+02 7.729999999999999716e+01
2.220000000000000000e+02 7.760000000000000853e+01
2.230000000000000000e+02 7.779999999999999716e+01
2.240000000000000000e+02 7.779999999999999716e+01
2.250000000000000000e+02 7.790000000000000568e+01
2.260000000000000000e+02 7.790000000000000568e+01
2.270000000000000000e+02 7.790000000000000568e+01
2.280000000000000000e+02 7.810000000000000853e+01
2.290000000000000000e+02 7.820000000000000284e+01
2.300000000000000000e+02 7.820000000000000284e+01
2.310000000000000000e+02 7.820000000000000284e+01
2.320000000000000000e+02 7.840000000000000568e+01
2.330000000000000000e+02 7.840000000000000568e+01
2.340000000000000000e+02 7.840000000000000568e+01
2.350000000000000000e+02 7.850000000000000000e+01
2.360000000000000000e+02 7.850000000000000000e+01
2.370000000000000000e+02 7.860000000000000853e+01
2.380000000000000000e+02 7.890000000000000568e+01
2.390000000000000000e+02 7.900000000000000000e+01
2.400000000000000000e+02 7.900000000000000000e+01
2.410000000000000000e+02 7.900000000000000000e+01
2.420000000000000000e+02 7.910000000000000853e+01
2.430000000000000000e+02 7.910000000000000853e+01
2.440000000000000000e+02 7.910000000000000853e+01
2.450000000000000000e+02 7.929999999999999716e+01
2.460000000000000000e+02 7.929999999999999716e+01
2.470000000000000000e+02 7.929999999999999716e+01
2.480000000000000000e+02 7.929999999999999716e+01
2.490000000000000000e+02 7.940000000000000568e+01
2.500000000000000000e+02 7.940000000000000568e+01
2.510000000000000000e+02 7.940000000000000568e+01
2.520000000000000000e+02 7.950000000000000000e+01
2.530000000000000000e+02 7.950000000000000000e+01
2.540000000000000000e+02 7.960000000000000853e+01
2.550000000000000000e+02 7.960000000000000853e+01
2.560000000000000000e+02 7.970000000000000284e+01
2.570000000000000000e+02 7.990000000000000568e+01
2.580000000000000000e+02 8.000000000000000000e+01
2.590000000000000000e+02 8.000000000000000000e+01
2.600000000000000000e+02 8.010000000000000853e+01
2.610000000000000000e+02 8.020000000000000284e+01
2.620000000000000000e+02 8.020000000000000284e+01
2.630000000000000000e+02 8.020000000000000284e+01
2.640000000000000000e+02 8.020000000000000284e+01
2.650000000000000000e+02 8.020000000000000284e+01
2.660000000000000000e+02 8.020000000000000284e+01
2.670000000000000000e+02 8.030000000000001137e+01
2.680000000000000000e+02 8.030000000000001137e+01
2.690000000000000000e+02 8.030000000000001137e+01
2.700000000000000000e+02 8.030000000000001137e+01
2.710000000000000000e+02 8.030000000000001137e+01
2.720000000000000000e+02 8.050000000000000000e+01
2.730000000000000000e+02 8.050000000000000000e+01
2.740000000000000000e+02 8.050000000000000000e+01
2.750000000000000000e+02 8.050000000000000000e+01
2.760000000000000000e+02 8.050000000000000000e+01
2.770000000000000000e+02 8.050000000000000000e+01
2.780000000000000000e+02 8.080000000000001137e+01
2.790000000000000000e+02 8.090000000000000568e+01
2.800000000000000000e+02 8.090000000000000568e+01
2.810000000000000000e+02 8.090000000000000568e+01
2.820000000000000000e+02 8.090000000000000568e+01
2.830000000000000000e+02 8.100000000000000000e+01
2.840000000000000000e+02 8.110000000000000853e+01
2.850000000000000000e+02 8.110000000000000853e+01
2.860000000000000000e+02 8.120000000000000284e+01
2.870000000000000000e+02 8.139999999999999147e+01
2.880000000000000000e+02 8.139999999999999147e+01
2.890000000000000000e+02 8.139999999999999147e+01
2.900000000000000000e+02 8.139999999999999147e+01
2.910000000000000000e+02 8.150000000000000000e+01
2.920000000000000000e+02 8.159999999999999432e+01
2.930000000000000000e+02 8.159999999999999432e+01
2.940000000000000000e+02 8.159999999999999432e+01
2.950000000000000000e+02 8.169999999999998863e+01
2.960000000000000000e+02 8.169999999999998863e+01
2.970000000000000000e+02 8.169999999999998863e+01
2.980000000000000000e+02 8.179999999999999716e+01
2.990000000000000000e+02 8.179999999999999716e+01
3.000000000000000000e+02 8.179999999999999716e+01
3.010000000000000000e+02 8.179999999999999716e+01
3.020000000000000000e+02 8.179999999999999716e+01
3.030000000000000000e+02 8.200000000000000000e+01
3.040000000000000000e+02 8.209999999999999432e+01
3.050000000000000000e+02 8.219999999999998863e+01
3.060000000000000000e+02 8.239999999999999147e+01
3.070000000000000000e+02 8.239999999999999147e+01
3.080000000000000000e+02 8.239999999999999147e+01
3.090000000000000000e+02 8.239999999999999147e+01
3.100000000000000000e+02 8.239999999999999147e+01
3.110000000000000000e+02 8.250000000000000000e+01
3.120000000000000000e+02 8.259999999999999432e+01
3.130000000000000000e+02 8.259999999999999432e+01
3.140000000000000000e+02 8.269999999999998863e+01
3.150000000000000000e+02 8.269999999999998863e+01
3.160000000000000000e+02 8.269999999999998863e+01
3.170000000000000000e+02 8.269999999999998863e+01
3.180000000000000000e+02 8.279999999999999716e+01
3.190000000000000000e+02 8.279999999999999716e+01
3.200000000000000000e+02 8.279999999999999716e+01
3.210000000000000000e+02 8.289999999999999147e+01
3.220000000000000000e+02 8.289999999999999147e+01
3.230000000000000000e+02 8.289999999999999147e+01
3.240000000000000000e+02 8.289999999999999147e+01
3.250000000000000000e+02 8.309999999999999432e+01
3.260000000000000000e+02 8.309999999999999432e+01
3.270000000000000000e+02 8.320000000000000284e+01
3.280000000000000000e+02 8.320000000000000284e+01
3.290000000000000000e+02 8.320000000000000284e+01
3.300000000000000000e+02 8.320000000000000284e+01
3.310000000000000000e+02 8.320000000000000284e+01
3.320000000000000000e+02 8.320000000000000284e+01
3.330000000000000000e+02 8.320000000000000284e+01
3.340000000000000000e+02 8.329999999999999716e+01
3.350000000000000000e+02 8.329999999999999716e+01
3.360000000000000000e+02 8.329999999999999716e+01
3.370000000000000000e+02 8.329999999999999716e+01
3.380000000000000000e+02 8.329999999999999716e+01
3.390000000000000000e+02 8.329999999999999716e+01
3.400000000000000000e+02 8.329999999999999716e+01
3.410000000000000000e+02 8.339999999999999147e+01
3.420000000000000000e+02 8.339999999999999147e+01
3.430000000000000000e+02 8.339999999999999147e+01
3.440000000000000000e+02 8.350000000000000000e+01
3.450000000000000000e+02 8.350000000000000000e+01
3.460000000000000000e+02 8.359999999999999432e+01
3.470000000000000000e+02 8.359999999999999432e+01
3.480000000000000000e+02 8.359999999999999432e+01
3.490000000000000000e+02 8.359999999999999432e+01
3.500000000000000000e+02 8.359999999999999432e+01
3.510000000000000000e+02 8.359999999999999432e+01
3.520000000000000000e+02 8.370000000000000284e+01
3.530000000000000000e+02 8.370000000000000284e+01
3.540000000000000000e+02 8.370000000000000284e+01
3.550000000000000000e+02 8.370000000000000284e+01
3.560000000000000000e+02 8.389999999999999147e+01
3.570000000000000000e+02 8.400000000000000000e+01
3.580000000000000000e+02 8.400000000000000000e+01
3.590000000000000000e+02 8.400000000000000000e+01
3.600000000000000000e+02 8.409999999999999432e+01
3.610000000000000000e+02 8.420000000000000284e+01
3.620000000000000000e+02 8.420000000000000284e+01
3.630000000000000000e+02 8.420000000000000284e+01
3.640000000000000000e+02 8.420000000000000284e+01
3.650000000000000000e+02 8.420000000000000284e+01
3.660000000000000000e+02 8.420000000000000284e+01
3.670000000000000000e+02 8.420000000000000284e+01
3.680000000000000000e+02 8.420000000000000284e+01
3.690000000000000000e+02 8.429999999999999716e+01
3.700000000000000000e+02 8.429999999999999716e+01
3.710000000000000000e+02 8.439999999999999147e+01
3.720000000000000000e+02 8.439999999999999147e+01
3.730000000000000000e+02 8.439999999999999147e+01
3.740000000000000000e+02 8.450000000000000000e+01
3.750000000000000000e+02 8.450000000000000000e+01
3.760000000000000000e+02 8.459999999999999432e+01
3.770000000000000000e+02 8.459999999999999432e+01
3.780000000000000000e+02 8.470000000000000284e+01
3.790000000000000000e+02 8.470000000000000284e+01
3.800000000000000000e+02 8.470000000000000284e+01
3.810000000000000000e+02 8.470000000000000284e+01
3.820000000000000000e+02 8.479999999999999716e+01
3.830000000000000000e+02 8.489999999999999147e+01
3.840000000000000000e+02 8.489999999999999147e+01
3.850000000000000000e+02 8.500000000000000000e+01
3.860000000000000000e+02 8.500000000000000000e+01
3.870000000000000000e+02 8.500000000000000000e+01
3.880000000000000000e+02 8.509999999999999432e+01
3.890000000000000000e+02 8.509999999999999432e+01
3.900000000000000000e+02 8.509999999999999432e+01
3.910000000000000000e+02 8.520000000000000284e+01
3.920000000000000000e+02 8.520000000000000284e+01
3.930000000000000000e+02 8.529999999999999716e+01
3.940000000000000000e+02 8.529999999999999716e+01
3.950000000000000000e+02 8.529999999999999716e+01
3.960000000000000000e+02 8.529999999999999716e+01
3.970000000000000000e+02 8.529999999999999716e+01
3.980000000000000000e+02 8.539999999999999147e+01
3.990000000000000000e+02 8.539999999999999147e+01
4.000000000000000000e+02 8.559999999999999432e+01
4.010000000000000000e+02 8.559999999999999432e+01
4.020000000000000000e+02 8.559999999999999432e+01
4.030000000000000000e+02 8.559999999999999432e+01
4.040000000000000000e+02 8.559999999999999432e+01
4.050000000000000000e+02 8.559999999999999432e+01
4.060000000000000000e+02 8.559999999999999432e+01
4.070000000000000000e+02 8.570000000000000284e+01
4.080000000000000000e+02 8.579999999999999716e+01
4.090000000000000000e+02 8.579999999999999716e+01
4.100000000000000000e+02 8.579999999999999716e+01
4.110000000000000000e+02 8.579999999999999716e+01
4.120000000000000000e+02 8.590000000000000568e+01
4.130000000000000000e+02 8.590000000000000568e+01
4.140000000000000000e+02 8.590000000000000568e+01
4.150000000000000000e+02 8.590000000000000568e+01
4.160000000000000000e+02 8.590000000000000568e+01
4.170000000000000000e+02 8.600000000000000000e+01
4.180000000000000000e+02 8.600000000000000000e+01
4.190000000000000000e+02 8.600000000000000000e+01
4.200000000000000000e+02 8.620000000000000284e+01
4.210000000000000000e+02 8.620000000000000284e+01
4.220000000000000000e+02 8.620000000000000284e+01
4.230000000000000000e+02 8.620000000000000284e+01
4.240000000000000000e+02 8.620000000000000284e+01
4.250000000000000000e+02 8.629999999999999716e+01
4.260000000000000000e+02 8.640000000000000568e+01
4.270000000000000000e+02 8.640000000000000568e+01
4.280000000000000000e+02 8.640000000000000568e+01
4.290000000000000000e+02 8.650000000000000000e+01
4.300000000000000000e+02 8.650000000000000000e+01
4.310000000000000000e+02 8.650000000000000000e+01
4.320000000000000000e+02 8.650000000000000000e+01
4.330000000000000000e+02 8.650000000000000000e+01
4.340000000000000000e+02 8.659999999999999432e+01
4.350000000000000000e+02 8.659999999999999432e+01
4.360000000000000000e+02 8.659999999999999432e+01
4.370000000000000000e+02 8.659999999999999432e+01
4.380000000000000000e+02 8.670000000000000284e+01
4.390000000000000000e+02 8.670000000000000284e+01
4.400000000000000000e+02 8.679999999999999716e+01
4.410000000000000000e+02 8.690000000000000568e+01
4.420000000000000000e+02 8.690000000000000568e+01
4.430000000000000000e+02 8.690000000000000568e+01
4.440000000000000000e+02 8.700000000000000000e+01
4.450000000000000000e+02 8.700000000000000000e+01
4.460000000000000000e+02 8.709999999999999432e+01
4.470000000000000000e+02 8.709999999999999432e+01
4.480000000000000000e+02 8.709999999999999432e+01
4.490000000000000000e+02 8.709999999999999432e+01
4.500000000000000000e+02 8.709999999999999432e+01
4.510000000000000000e+02 8.720000000000000284e+01
4.520000000000000000e+02 8.720000000000000284e+01
4.530000000000000000e+02 8.720000000000000284e+01
4.540000000000000000e+02 8.729999999999999716e+01
4.550000000000000000e+02 8.729999999999999716e+01
4.560000000000000000e+02 8.729999999999999716e+01
4.570000000000000000e+02 8.740000000000000568e+01
4.580000000000000000e+02 8.750000000000000000e+01
4.590000000000000000e+02 8.750000000000000000e+01
4.600000000000000000e+02 8.750000000000000000e+01
4.610000000000000000e+02 8.750000000000000000e+01
4.620000000000000000e+02 8.750000000000000000e+01
4.630000000000000000e+02 8.759999999999999432e+01
4.640000000000000000e+02 8.770000000000000284e+01
4.650000000000000000e+02 8.770000000000000284e+01
4.660000000000000000e+02 8.770000000000000284e+01
4.670000000000000000e+02 8.800000000000000000e+01
4.680000000000000000e+02 8.800000000000000000e+01
4.690000000000000000e+02 8.800000000000000000e+01
4.700000000000000000e+02 8.800000000000000000e+01
4.710000000000000000e+02 8.800000000000000000e+01
4.720000000000000000e+02 8.800000000000000000e+01
4.730000000000000000e+02 8.809999999999999432e+01
4.740000000000000000e+02 8.809999999999999432e+01
4.750000000000000000e+02 8.809999999999999432e+01
4.760000000000000000e+02 8.820000000000000284e+01
4.770000000000000000e+02 8.820000000000000284e+01
4.780000000000000000e+02 8.820000000000000284e+01
4.790000000000000000e+02 8.820000000000000284e+01
4.800000000000000000e+02 8.820000000000000284e+01
4.810000000000000000e+02 8.820000000000000284e+01
4.820000000000000000e+02 8.820000000000000284e+01
4.830000000000000000e+02 8.820000000000000284e+01
4.840000000000000000e+02 8.820000000000000284e+01
4.850000000000000000e+02 8.829999999999999716e+01
4.860000000000000000e+02 8.829999999999999716e+01
4.870000000000000000e+02 8.829999999999999716e+01
4.880000000000000000e+02 8.840000000000000568e+01
4.890000000000000000e+02 8.850000000000000000e+01
4.900000000000000000e+02 8.859999999999999432e+01
4.910000000000000000e+02 8.859999999999999432e+01
4.920000000000000000e+02 8.859999999999999432e+01
4.930000000000000000e+02 8.859999999999999432e+01
4.940000000000000000e+02 8.859999999999999432e+01
4.950000000000000000e+02 8.859999999999999432e+01
4.960000000000000000e+02 8.870000000000000284e+01
4.970000000000000000e+02 8.870000000000000284e+01
4.980000000000000000e+02 8.879999999999999716e+01
4.990000000000000000e+02 8.879999999999999716e+01
5.000000000000000000e+02 8.900000000000000000e+01


==> data/decomposer_subtabu3ms/comparison_uf20-91_EnergyImpact-BFS.txt <==
1.000000000000000000e+00 1.000000000000000056e-01
2.000000000000000000e+00 2.000000000000000111e-01
3.000000000000000000e+00 2.800000000000000266e+00
4.000000000000000000e+00 3.400000000000000355e+00
5.000000000000000000e+00 3.599999999999999645e+00
6.000000000000000000e+00 5.000000000000000000e+00
7.000000000000000000e+00 5.899999999999999467e+00
8.000000000000000000e+00 5.899999999999999467e+00
9.000000000000000000e+00 7.199999999999999289e+00
1.000000000000000000e+01 7.500000000000000000e+00
1.100000000000000000e+01 7.599999999999999645e+00
1.200000000000000000e+01 8.799999999999998934e+00
1.300000000000000000e+01 9.000000000000000000e+00
1.400000000000000000e+01 9.099999999999999645e+00
1.500000000000000000e+01 9.800000000000000711e+00
1.600000000000000000e+01 1.019999999999999929e+01
1.700000000000000000e+01 1.019999999999999929e+01
1.800000000000000000e+01 1.160000000000000142e+01
1.900000000000000000e+01 1.250000000000000000e+01
2.000000000000000000e+01 1.250000000000000000e+01
2.100000000000000000e+01 1.350000000000000000e+01
2.200000000000000000e+01 1.390000000000000213e+01
2.300000000000000000e+01 1.390000000000000213e+01
2.400000000000000000e+01 1.459999999999999964e+01
2.500000000000000000e+01 1.479999999999999893e+01
2.600000000000000000e+01 1.479999999999999893e+01
2.700000000000000000e+01 1.500000000000000000e+01
2.800000000000000000e+01 1.529999999999999893e+01
2.900000000000000000e+01 1.540000000000000036e+01
3.000000000000000000e+01 1.619999999999999929e+01
3.100000000000000000e+01 1.640000000000000213e+01
3.200000000000000000e+01 1.650000000000000000e+01
3.300000000000000000e+01 1.719999999999999929e+01
3.400000000000000000e+01 1.729999999999999716e+01
3.500000000000000000e+01 1.729999999999999716e+01
3.600000000000000000e+01 1.800000000000000000e+01
3.700000000000000000e+01 1.819999999999999929e+01
3.800000000000000000e+01 1.819999999999999929e+01
3.900000000000000000e+01 1.889999999999999858e+01
4.000000000000000000e+01 1.889999999999999858e+01
4.100000000000000000e+01 1.910000000000000142e+01
4.200000000000000000e+01 1.969999999999999929e+01
4.300000000000000000e+01 1.990000000000000213e+01
4.400000000000000000e+01 1.990000000000000213e+01
4.500000000000000000e+01 2.039999999999999858e+01
4.600000000000000000e+01 2.059999999999999787e+01
4.700000000000000000e+01 2.059999999999999787e+01
4.800000000000000000e+01 2.119999999999999929e+01
4.900000000000000000e+01 2.139999999999999858e+01
5.000000000000000000e+01 2.139999999999999858e+01
5.100000000000000000e+01 2.189999999999999858e+01
5.200000000000000000e+01 2.200000000000000000e+01
5.300000000000000000e+01 2.210000000000000142e+01
5.400000000000000000e+01 2.260000000000000142e+01
5.500000000000000000e+01 2.269999999999999929e+01
5.600000000000000000e+01 2.280000000000000071e+01
5.700000000000000000e+01 2.379999999999999716e+01
5.800000000000000000e+01 2.379999999999999716e+01
5.900000000000000000e+01 2.389999999999999858e+01
6.000000000000000000e+01 2.450000000000000000e+01
6.100000000000000000e+01 2.460000000000000142e+01
6.200000000000000000e+01 2.460000000000000142e+01
6.300000000000000000e+01 2.510000000000000142e+01
6.400000000000000000e+01 2.530000000000000071e+01
6.500000000000000000e+01 2.539999999999999858e+01
6.600000000000000000e+01 2.580000000000000071e+01
6.700000000000000000e+01 2.590000000000000213e+01
6.800000000000000000e+01 2.590000000000000213e+01
6.900000000000000000e+01 2.610000000000000142e+01
7.000000000000000000e+01 2.610000000000000142e+01
7.100000000000000000e+01 2.610000000000000142e+01
7.200000000000000000e+01 2.640000000000000213e+01
7.300000000000000000e+01 2.650000000000000000e+01
7.400000000000000000e+01 2.660000000000000142e+01
7.500000000000000000e+01 2.710000000000000142e+01
7.600000000000000000e+01 2.740000000000000213e+01
7.700000000000000000e+01 2.740000000000000213e+01
7.800000000000000000e+01 2.800000000000000355e+01
7.900000000000000000e+01 2.800000000000000355e+01
8.000000000000000000e+01 2.800000000000000355e+01
8.100000000000000000e+01 2.829999999999999716e+01
8.200000000000000000e+01 2.839999999999999858e+01
8.300000000000000000e+01 2.839999999999999858e+01
8.400000000000000000e+01 2.869999999999999929e+01
8.500000000000000000e+01 2.879999999999999716e+01
8.600000000000000000e+01 2.879999999999999716e+01
8.700000000000000000e+01 2.889999999999999858e+01
8.800000000000000000e+01 2.889999999999999858e+01
8.900000000000000000e+01 2.909999999999999787e+01
9.000000000000000000e+01 2.939999999999999858e+01
9.100000000000000000e+01 2.939999999999999858e+01
9.200000000000000000e+01 2.939999999999999858e+01
9.300000000000000000e+01 2.979999999999999716e+01
9.400000000000000000e+01 2.989999999999999858e+01
9.500000000000000000e+01 3.000000000000000000e+01
9.600000000000000000e+01 3.050000000000000000e+01
9.700000000000000000e+01 3.050000000000000000e+01
9.800000000000000000e+01 3.050000000000000000e+01
9.900000000000000000e+01 3.080000000000000071e+01
1.000000000000000000e+02 3.089999999999999858e+01
1.010000000000000000e+02 3.089999999999999858e+01
1.020000000000000000e+02 3.139999999999999858e+01
1.030000000000000000e+02 3.139999999999999858e+01
1.040000000000000000e+02 3.139999999999999858e+01
1.050000000000000000e+02 3.210000000000000142e+01
1.060000000000000000e+02 3.220000000000000284e+01
1.070000000000000000e+02 3.230000000000000426e+01
1.080000000000000000e+02 3.270000000000000284e+01
1.090000000000000000e+02 3.280000000000000426e+01
1.100000000000000000e+02 3.280000000000000426e+01
1.110000000000000000e+02 3.310000000000000142e+01
1.120000000000000000e+02 3.320000000000000284e+01
1.130000000000000000e+02 3.320000000000000284e+01
1.140000000000000000e+02 3.330000000000000426e+01
1.150000000000000000e+02 3.330000000000000426e+01
1.160000000000000000e+02 3.330000000000000426e+01
1.170000000000000000e+02 3.370000000000000284e+01
1.180000000000000000e+02 3.370000000000000284e+01
1.190000000000000000e+02 3.370000000000000284e+01
1.200000000000000000e+02 3.420000000000000284e+01
1.210000000000000000e+02 3.430000000000000426e+01
1.220000000000000000e+02 3.439999999999999858e+01
1.230000000000000000e+02 3.459999999999999432e+01
1.240000000000000000e+02 3.459999999999999432e+01
1.250000000000000000e+02 3.469999999999999574e+01
1.260000000000000000e+02 3.500000000000000000e+01
1.270000000000000000e+02 3.500000000000000000e+01
1.280000000000000000e+02 3.509999999999999432e+01
1.290000000000000000e+02 3.529999999999999716e+01
1.300000000000000000e+02 3.529999999999999716e+01
1.310000000000000000e+02 3.529999999999999716e+01
1.320000000000000000e+02 3.550000000000000000e+01
1.330000000000000000e+02 3.560000000000000142e+01
1.340000000000000000e+02 3.560000000000000142e+01
1.350000000000000000e+02 3.589999999999999858e+01
1.360000000000000000e+02 3.589999999999999858e+01
1.370000000000000000e+02 3.589999999999999858e+01
1.380000000000000000e+02 3.650000000000000000e+01
1.390000000000000000e+02 3.670000000000000284e+01
1.400000000000000000e+02 3.670000000000000284e+01
1.410000000000000000e+02 3.720000000000000284e+01
1.420000000000000000e+02 3.729999999999999716e+01
1.430000000000000000e+02 3.739999999999999858e+01
1.440000000000000000e+02 3.789999999999999858e+01
1.450000000000000000e+02 3.789999999999999858e+01
1.460000000000000000e+02 3.789999999999999858e+01
1.470000000000000000e+02 3.810000000000000142e+01
1.480000000000000000e+02 3.810000000000000142e+01
1.490000000000000000e+02 3.810000000000000142e+01
1.500000000000000000e+02 3.850000000000000000e+01
1.510000000000000000e+02 3.870000000000000284e+01
1.520000000000000000e+02 3.889999999999999858e+01
1.530000000000000000e+02 3.910000000000000142e+01
1.540000000000000000e+02 3.910000000000000142e+01
1.550000000000000000e+02 3.920000000000000284e+01
1.560000000000000000e+02 3.950000000000000000e+01
1.570000000000000000e+02 3.950000000000000000e+01
1.580000000000000000e+02 3.950000000000000000e+01
1.590000000000000000e+02 4.000000000000000000e+01
1.600000000000000000e+02 4.000000000000000000e+01
1.610000000000000000e+02 4.010000000000000142e+01
1.620000000000000000e+02 4.060000000000000142e+01
1.630000000000000000e+02 4.060000000000000142e+01
1.640000000000000000e+02 4.060000000000000142e+01
1.650000000000000000e+02 4.100000000000000000e+01
1.660000000000000000e+02 4.129999999999999716e+01
1.670000000000000000e+02 4.129999999999999716e+01
1.680000000000000000e+02 4.139999999999999858e+01
1.690000000000000000e+02 4.150000000000000000e+01
1.700000000000000000e+02 4.160000000000000142e+01
1.710000000000000000e+02 4.189999999999999858e+01
1.720000000000000000e+02 4.200000000000000000e+01
1.730000000000000000e+02 4.200000000000000000e+01
1.740000000000000000e+02 4.239999999999999858e+01
1.750000000000000000e+02 4.239999999999999858e+01
1.760000000000000000e+02 4.239999999999999858e+01
1.770000000000000000e+02 4.260000000000000142e+01
1.780000000000000000e+02 4.279999999999999716e+01
1.790000000000000000e+02 4.289999999999999858e+01
1.800000000000000000e+02 4.320000000000000284e+01
1.810000000000000000e+02 4.329999999999999716e+01
1.820000000000000000e+02 4.329999999999999716e+01
1.830000000000000000e+02 4.350000000000000000e+01
1.840000000000000000e+02 4.350000000000000000e+01
1.850000000000000000e+02 4.350000000000000000e+01
1.860000000000000000e+02 4.379999999999999716e+01
1.870000000000000000e+02 4.379999999999999716e+01
1.880000000000000000e+02 4.379999999999999716e+01
1.890000000000000000e+02 4.410000000000000142e+01
1.900000000000000000e+02 4.420000000000000284e+01
1.910000000000000000e+02 4.420000000000000284e+01
1.920000000000000000e+02 4.460000000000000142e+01
1.930000000000000000e+02 4.460000000000000142e+01
1.940000000000000000e+02 4.460000000000000142e+01
1.950000000000000000e+02 4.489999999999999858e+01
1.960000000000000000e+02 4.510000000000000142e+01
1.970000000000000000e+02 4.510000000000000142e+01
1.980000000000000000e+02 4.520000000000000284e+01
1.990000000000000000e+02 4.530000000000000426e+01
2.000000000000000000e+02 4.539999999999999858e+01
2.010000000000000000e+02 4.550000000000000000e+01
2.020000000000000000e+02 4.550000000000000000e+01
2.030000000000000000e+02 4.550000000000000000e+01
2.040000000000000000e+02 4.560000000000000142e+01
2.050000000000000000e+02 4.570000000000000284e+01
2.060000000000000000e+02 4.570000000000000284e+01
2.070000000000000000e+02 4.589999999999999858e+01
2.080000000000000000e+02 4.600000000000000000e+01
2.090000000000000000e+02 4.610000000000000142e+01
2.100000000000000000e+02 4.610000000000000142e+01
2.110000000000000000e+02 4.630000000000000426e+01
2.120000000000000000e+02 4.640000000000000568e+01
2.130000000000000000e+02 4.660000000000000142e+01
2.140000000000000000e+02 4.660000000000000142e+01
2.150000000000000000e+02 4.660000000000000142e+01
2.160000000000000000e+02 4.660000000000000142e+01
2.170000000000000000e+02 4.660000000000000142e+01
2.180000000000000000e+02 4.670000000000000284e+01
2.190000000000000000e+02 4.689999999999999858e+01
2.200000000000000000e+02 4.689999999999999858e+01
2.210000000000000000e+02 4.689999999999999858e+01
2.220000000000000000e+02 4.729999999999999716e+01
2.230000000000000000e+02 4.739999999999999858e+01
2.240000000000000000e+02 4.739999999999999858e+01
2.250000000000000000e+02 4.789999999999999858e+01
2.260000000000000000e+02 4.800000000000000000e+01
2.270000000000000000e+02 4.800000000000000000e+01
2.280000000000000000e+02 4.810000000000000142e+01
2.290000000000000000e+02 4.819999999999999574e+01
2.300000000000000000e+02 4.819999999999999574e+01
2.310000000000000000e+02 4.819999999999999574e+01
2.320000000000000000e+02 4.839999999999999858e+01
2.330000000000000000e+02 4.839999999999999858e+01
2.340000000000000000e+02 4.869999999999999574e+01
2.350000000000000000e+02 4.869999999999999574e+01
2.360000000000000000e+02 4.869999999999999574e+01
2.370000000000000000e+02 4.910000000000000142e+01
2.380000000000000000e+02 4.920000000000000284e+01
2.390000000000000000e+02 4.929999999999999716e+01
2.400000000000000000e+02 4.960000000000000142e+01
2.410000000000000000e+02 4.960000000000000142e+01
2.420000000000000000e+02 4.960000000000000142e+01
2.430000000000000000e+02 4.960000000000000142e+01
2.440000000000000000e+02 4.970000000000000284e+01
2.450000000000000000e+02 4.970000000000000284e+01
2.460000000000000000e+02 4.979999999999999716e+01
2.470000000000000000e+02 4.989999999999999858e+01
2.480000000000000000e+02 4.989999999999999858e+01
2.490000000000000000e+02 5.029999999999999716e+01
2.500000000000000000e+02 5.039999999999999858e+01
2.510000000000000000e+02 5.039999999999999858e+01
2.520000000000000000e+02 5.089999999999999858e+01
2.530000000000000000e+02 5.100000000000000000e+01
2.540000000000000000e+02 5.100000000000000000e+01
2.550000000000000000e+02 5.100000000000000000e+01
2.560000000000000000e+02 5.100000000000000000e+01
2.570000000000000000e+02 5.100000000000000000e+01
2.580000000000000000e+02 5.100000000000000000e+01
2.590000000000000000e+02 5.110000000000000142e+01
2.600000000000000000e+02 5.110000000000000142e+01
2.610000000000000000e+02 5.110000000000000142e+01
2.620000000000000000e+02 5.110000000000000142e+01
2.630000000000000000e+02 5.120000000000000284e+01
2.640000000000000000e+02 5.139999999999999858e+01
2.650000000000000000e+02 5.150000000000000000e+01
2.660000000000000000e+02 5.150000000000000000e+01
2.670000000000000000e+02 5.180000000000000426e+01
2.680000000000000000e+02 5.189999999999999858e+01
2.690000000000000000e+02 5.189999999999999858e+01
2.700000000000000000e+02 5.200000000000000000e+01
2.710000000000000000e+02 5.210000000000000142e+01
2.720000000000000000e+02 5.210000000000000142e+01
2.730000000000000000e+02 5.230000000000000426e+01
2.740000000000000000e+02 5.240000000000000568e+01
2.750000000000000000e+02 5.260000000000000142e+01
2.760000000000000000e+02 5.260000000000000142e+01
2.770000000000000000e+02 5.260000000000000142e+01
2.780000000000000000e+02 5.260000000000000142e+01
2.790000000000000000e+02 5.280000000000000426e+01
2.800000000000000000e+02 5.280000000000000426e+01
2.810000000000000000e+02 5.280000000000000426e+01
2.820000000000000000e+02 5.280000000000000426e+01
2.830000000000000000e+02 5.280000000000000426e+01
2.840000000000000000e+02 5.280000000000000426e+01
2.850000000000000000e+02 5.290000000000000568e+01
2.860000000000000000e+02 5.290000000000000568e+01
2.870000000000000000e+02 5.290000000000000568e+01
2.880000000000000000e+02 5.310000000000000142e+01
2.890000000000000000e+02 5.320000000000000284e+01
2.900000000000000000e+02 5.320000000000000284e+01
2.910000000000000000e+02 5.320000000000000284e+01
2.920000000000000000e+02 5.320000000000000284e+01
2.930000000000000000e+02 5.320000000000000284e+01
2.940000000000000000e+02 5.320000000000000284e+01
2.950000000000000000e+02 5.320000000000000284e+01
2.960000000000000000e+02 5.320000000000000284e+01
2.970000000000000000e+02 5.330000000000000426e+01
2.980000000000000000e+02 5.350000000000000000e+01
2.990000000000000000e+02 5.350000000000000000e+01
3.000000000000000000e+02 5.380000000000000426e+01
3.010000000000000000e+02 5.390000000000000568e+01
3.020000000000000000e+02 5.390000000000000568e+01
3.030000000000000000e+02 5.390000000000000568e+01
3.040000000000000000e+02 5.400000000000000000e+01
3.050000000000000000e+02 5.400000000000000000e+01
3.060000000000000000e+02 5.420000000000000284e+01
3.070000000000000000e+02 5.430000000000000426e+01
3.080000000000000000e+02 5.440000000000000568e+01
3.090000000000000000e+02 5.480000000000000426e+01
3.100000000000000000e+02 5.490000000000000568e+01
3.110000000000000000e+02 5.500000000000000711e+01
3.120000000000000000e+02 5.520000000000000284e+01
3.130000000000000000e+02 5.520000000000000284e+01
3.140000000000000000e+02 5.520000000000000284e+01
3.150000000000000000e+02 5.520000000000000284e+01
3.160000000000000000e+02 5.540000000000000568e+01
3.170000000000000000e+02 5.540000000000000568e+01
3.180000000000000000e+02 5.540000000000000568e+01
3.190000000000000000e+02 5.540000000000000568e+01
3.200000000000000000e+02 5.540000000000000568e+01
3.210000000000000000e+02 5.540000000000000568e+01
3.220000000000000000e+02 5.540000000000000568e+01
3.230000000000000000e+02 5.540000000000000568e+01
3.240000000000000000e+02 5.560000000000000853e+01
3.250000000000000000e+02 5.570000000000000284e+01
3.260000000000000000e+02 5.570000000000000284e+01
3.270000000000000000e+02 5.580000000000000426e+01
3.280000000000000000e+02 5.590000000000000568e+01
3.290000000000000000e+02 5.590000000000000568e+01
3.300000000000000000e+02 5.600000000000000711e+01
3.310000000000000000e+02 5.600000000000000711e+01
3.320000000000000000e+02 5.610000000000000853e+01
3.330000000000000000e+02 5.639999999999999147e+01
3.340000000000000000e+02 5.639999999999999147e+01
3.350000000000000000e+02 5.639999999999999147e+01
3.360000000000000000e+02 5.649999999999999289e+01
3.370000000000000000e+02 5.649999999999999289e+01
3.380000000000000000e+02 5.649999999999999289e+01
3.390000000000000000e+02 5.669999999999999574e+01
3.400000000000000000e+02 5.669999999999999574e+01
3.410000000000000000e+02 5.669999999999999574e+01
3.420000000000000000e+02 5.699999999999999289e+01
3.430000000000000000e+02 5.699999999999999289e+01
3.440000000000000000e+02 5.699999999999999289e+01
3.450000000000000000e+02 5.699999999999999289e+01
3.460000000000000000e+02 5.699999999999999289e+01
3.470000000000000000e+02 5.699999999999999289e+01
3.480000000000000000e+02 5.709999999999999432e+01
3.490000000000000000e+02 5.709999999999999432e+01
3.500000000000000000e+02 5.709999999999999432e+01
3.510000000000000000e+02 5.729999999999999716e+01
3.520000000000000000e+02 5.729999999999999716e+01
3.530000000000000000e+02 5.729999999999999716e+01
3.540000000000000000e+02 5.749999999999999289e+01
3.550000000000000000e+02 5.759999999999999432e+01
3.560000000000000000e+02 5.759999999999999432e+01
3.570000000000000000e+02 5.759999999999999432e+01
3.580000000000000000e+02 5.759999999999999432e+01
3.590000000000000000e+02 5.759999999999999432e+01
3.600000000000000000e+02 5.769999999999999574e+01
3.610000000000000000e+02 5.769999999999999574e+01
3.620000000000000000e+02 5.779999999999999716e+01
3.630000000000000000e+02 5.779999999999999716e+01
3.640000000000000000e+02 5.779999999999999716e+01
3.650000000000000000e+02 5.779999999999999716e+01
3.660000000000000000e+02 5.789999999999999858e+01
3.670000000000000000e+02 5.819999999999999574e+01
3.680000000000000000e+02 5.819999999999999574e+01
3.690000000000000000e+02 5.829999999999999716e+01
3.700000000000000000e+02 5.829999999999999716e+01
3.710000000000000000e+02 5.829999999999999716e+01
3.720000000000000000e+02 5.869999999999999574e+01
3.730000000000000000e+02 5.869999999999999574e+01
3.740000000000000000e+02 5.869999999999999574e+01
3.750000000000000000e+02 5.889999999999999858e+01
3.760000000000000000e+02 5.900000000000000000e+01
3.770000000000000000e+02 5.900000000000000000e+01
3.780000000000000000e+02 5.900000000000000000e+01
3.790000000000000000e+02 5.909999999999999432e+01
3.800000000000000000e+02 5.909999999999999432e+01
3.810000000000000000e+02 5.919999999999999574e+01
3.820000000000000000e+02 5.919999999999999574e+01
3.830000000000000000e+02 5.919999999999999574e+01
3.840000000000000000e+02 5.919999999999999574e+01
3.850000000000000000e+02 5.919999999999999574e+01
3.860000000000000000e+02 5.919999999999999574e+01
3.870000000000000000e+02 5.919999999999999574e+01
3.880000000000000000e+02 5.919999999999999574e+01
3.890000000000000000e+02 5.919999999999999574e+01
3.900000000000000000e+02 5.929999999999999716e+01
3.910000000000000000e+02 5.929999999999999716e+01
3.920000000000000000e+02 5.929999999999999716e+01
3.930000000000000000e+02 5.929999999999999716e+01
3.940000000000000000e+02 5.929999999999999716e+01
3.950000000000000000e+02 5.929999999999999716e+01
3.960000000000000000e+02 5.950000000000000000e+01
3.970000000000000000e+02 5.950000000000000000e+01
3.980000000000000000e+02 5.950000000000000000e+01
3.990000000000000000e+02 5.950000000000000000e+01
4.000000000000000000e+02 5.959999999999999432e+01
4.010000000000000000e+02 5.959999999999999432e+01
4.020000000000000000e+02 5.959999999999999432e+01
4.030000000000000000e+02 5.959999999999999432e+01
4.040000000000000000e+02 5.959999999999999432e+01
4.050000000000000000e+02 5.969999999999999574e+01
4.060000000000000000e+02 5.969999999999999574e+01
4.070000000000000000e+02 5.969999999999999574e+01
4.080000000000000000e+02 5.979999999999999716e+01
4.090000000000000000e+02 5.979999999999999716e+01
4.100000000000000000e+02 5.979999999999999716e+01
4.110000000000000000e+02 5.979999999999999716e+01
4.120000000000000000e+02 5.979999999999999716e+01
4.130000000000000000e+02 5.979999999999999716e+01
4.140000000000000000e+02 6.000000000000000000e+01
4.150000000000000000e+02 6.000000000000000000e+01
4.160000000000000000e+02 6.000000000000000000e+01
4.170000000000000000e+02 6.029999999999999716e+01
4.180000000000000000e+02 6.039999999999999858e+01
4.190000000000000000e+02 6.039999999999999858e+01
4.200000000000000000e+02 6.050000000000000000e+01
4.210000000000000000e+02 6.050000000000000000e+01
4.220000000000000000e+02 6.050000000000000000e+01
4.230000000000000000e+02 6.069999999999999574e+01
4.240000000000000000e+02 6.069999999999999574e+01
4.250000000000000000e+02 6.069999999999999574e+01
4.260000000000000000e+02 6.089999999999999858e+01
4.270000000000000000e+02 6.100000000000000000e+01
4.280000000000000000e+02 6.100000000000000000e+01
4.290000000000000000e+02 6.100000000000000000e+01
4.300000000000000000e+02 6.100000000000000000e+01
4.310000000000000000e+02 6.100000000000000000e+01
4.320000000000000000e+02 6.100000000000000000e+01
4.330000000000000000e+02 6.100000000000000000e+01
4.340000000000000000e+02 6.100000000000000000e+01
4.350000000000000000e+02 6.100000000000000000e+01
4.360000000000000000e+02 6.100000000000000000e+01
4.370000000000000000e+02 6.100000000000000000e+01
4.380000000000000000e+02 6.119999999999999574e+01
4.390000000000000000e+02 6.129999999999999716e+01
4.400000000000000000e+02 6.129999999999999716e+01
4.410000000000000000e+02 6.139999999999999858e+01
4.420000000000000000e+02 6.150000000000000000e+01
4.430000000000000000e+02 6.150000000000000000e+01
4.440000000000000000e+02 6.160000000000000142e+01
4.450000000000000000e+02 6.160000000000000142e+01
4.460000000000000000e+02 6.160000000000000142e+01
4.470000000000000000e+02 6.179999999999999716e+01
4.480000000000000000e+02 6.179999999999999716e+01
4.490000000000000000e+02 6.179999999999999716e+01
4.500000000000000000e+02 6.189999999999999858e+01
4.510000000000000000e+02 6.220000000000000284e+01
4.520000000000000000e+02 6.220000000000000284e+01
4.530000000000000000e+02 6.220000000000000284e+01
4.540000000000000000e+02 6.220000000000000284e+01
4.550000000000000000e+02 6.220000000000000284e+01
4.560000000000000000e+02 6.220000000000000284e+01
4.570000000000000000e+02 6.229999999999999716e+01
4.580000000000000000e+02 6.239999999999999858e+01
4.590000000000000000e+02 6.239999999999999858e+01
4.600000000000000000e+02 6.239999999999999858e+01
4.610000000000000000e+02 6.239999999999999858e+01
4.620000000000000000e+02 6.239999999999999858e+01
4.630000000000000000e+02 6.239999999999999858e+01
4.640000000000000000e+02 6.239999999999999858e+01
4.650000000000000000e+02 6.250000000000000000e+01
4.660000000000000000e+02 6.250000000000000000e+01
4.670000000000000000e+02 6.250000000000000000e+01
4.680000000000000000e+02 6.250000000000000000e+01
4.690000000000000000e+02 6.250000000000000000e+01
4.700000000000000000e+02 6.250000000000000000e+01
4.710000000000000000e+02 6.250000000000000000e+01
4.720000000000000000e+02 6.250000000000000000e+01
4.730000000000000000e+02 6.250000000000000000e+01
4.740000000000000000e+02 6.260000000000000142e+01
4.750000000000000000e+02 6.270000000000000284e+01
4.760000000000000000e+02 6.270000000000000284e+01
4.770000000000000000e+02 6.270000000000000284e+01
4.780000000000000000e+02 6.270000000000000284e+01
4.790000000000000000e+02 6.279999999999999716e+01
4.800000000000000000e+02 6.279999999999999716e+01
4.810000000000000000e+02 6.279999999999999716e+01
4.820000000000000000e+02 6.279999999999999716e+01
4.830000000000000000e+02 6.279999999999999716e+01
4.840000000000000000e+02 6.279999999999999716e+01
4.850000000000000000e+02 6.279999999999999716e+01
4.860000000000000000e+02 6.300000000000000000e+01
4.870000000000000000e+02 6.300000000000000000e+01
4.880000000000000000e+02 6.300000000000000000e+01
4.890000000000000000e+02 6.300000000000000000e+01
4.900000000000000000e+02 6.300000000000000000e+01
4.910000000000000000e+02 6.300000000000000000e+01
4.920000000000000000e+02 6.310000000000000142e+01
4.930000000000000000e+02 6.310000000000000142e+01
4.940000000000000000e+02 6.310000000000000142e+01
4.950000000000000000e+02 6.320000000000000284e+01
4.960000000000000000e+02 6.320000000000000284e+01
4.970000000000000000e+02 6.320000000000000284e+01
4.980000000000000000e+02 6.320000000000000284e+01
4.990000000000000000e+02 6.320000000000000284e+01
5.000000000000000000e+02 6.320000000000000284e+01


==> data/decomposer_subtabu3ms/comparison_uf20-91_Pseudorandom.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 5.999999999999999778e-01
3.000000000000000000e+00 8.999999999999999112e-01
4.000000000000000000e+00 1.199999999999999956e+00
5.000000000000000000e+00 2.399999999999999911e+00
6.000000000000000000e+00 3.000000000000000000e+00
7.000000000000000000e+00 3.400000000000000355e+00
8.000000000000000000e+00 4.599999999999999645e+00
9.000000000000000000e+00 5.000000000000000000e+00
1.000000000000000000e+01 5.500000000000000000e+00
1.100000000000000000e+01 6.299999999999999822e+00
1.200000000000000000e+01 6.700000000000000178e+00
1.300000000000000000e+01 7.199999999999999289e+00
1.400000000000000000e+01 7.599999999999999645e+00
1.500000000000000000e+01 8.200000000000001066e+00
1.600000000000000000e+01 8.500000000000000000e+00
1.700000000000000000e+01 8.699999999999999289e+00
1.800000000000000000e+01 8.900000000000000355e+00
1.900000000000000000e+01 9.099999999999999645e+00
2.000000000000000000e+01 9.599999999999999645e+00
2.100000000000000000e+01 1.000000000000000000e+01
2.200000000000000000e+01 1.059999999999999964e+01
2.300000000000000000e+01 1.109999999999999964e+01
2.400000000000000000e+01 1.160000000000000142e+01
2.500000000000000000e+01 1.189999999999999858e+01
2.600000000000000000e+01 1.219999999999999929e+01
2.700000000000000000e+01 1.250000000000000000e+01
2.800000000000000000e+01 1.320000000000000107e+01
2.900000000000000000e+01 1.400000000000000178e+01
3.000000000000000000e+01 1.449999999999999822e+01
3.100000000000000000e+01 1.540000000000000036e+01
3.200000000000000000e+01 1.569999999999999929e+01
3.300000000000000000e+01 1.580000000000000071e+01
3.400000000000000000e+01 1.600000000000000000e+01
3.500000000000000000e+01 1.640000000000000213e+01
3.600000000000000000e+01 1.669999999999999929e+01
3.700000000000000000e+01 1.700000000000000000e+01
3.800000000000000000e+01 1.750000000000000000e+01
3.900000000000000000e+01 1.759999999999999787e+01
4.000000000000000000e+01 1.819999999999999929e+01
4.100000000000000000e+01 1.850000000000000000e+01
4.200000000000000000e+01 1.860000000000000142e+01
4.300000000000000000e+01 1.910000000000000142e+01
4.400000000000000000e+01 1.960000000000000142e+01
4.500000000000000000e+01 1.990000000000000213e+01
4.600000000000000000e+01 2.010000000000000142e+01
4.700000000000000000e+01 2.100000000000000000e+01
4.800000000000000000e+01 2.119999999999999929e+01
4.900000000000000000e+01 2.160000000000000142e+01
5.000000000000000000e+01 2.180000000000000071e+01
5.100000000000000000e+01 2.240000000000000213e+01
5.200000000000000000e+01 2.260000000000000142e+01
5.300000000000000000e+01 2.269999999999999929e+01
5.400000000000000000e+01 2.290000000000000213e+01
5.500000000000000000e+01 2.330000000000000071e+01
5.600000000000000000e+01 2.330000000000000071e+01
5.700000000000000000e+01 2.359999999999999787e+01
5.800000000000000000e+01 2.409999999999999787e+01
5.900000000000000000e+01 2.430000000000000071e+01
6.000000000000000000e+01 2.430000000000000071e+01
6.100000000000000000e+01 2.439999999999999858e+01
6.200000000000000000e+01 2.469999999999999929e+01
6.300000000000000000e+01 2.469999999999999929e+01
6.400000000000000000e+01 2.510000000000000142e+01
6.500000000000000000e+01 2.539999999999999858e+01
6.600000000000000000e+01 2.560000000000000142e+01
6.700000000000000000e+01 2.580000000000000071e+01
6.800000000000000000e+01 2.580000000000000071e+01
6.900000000000000000e+01 2.640000000000000213e+01
7.000000000000000000e+01 2.650000000000000000e+01
7.100000000000000000e+01 2.680000000000000071e+01
7.200000000000000000e+01 2.760000000000000142e+01
7.300000000000000000e+01 2.790000000000000213e+01
7.400000000000000000e+01 2.790000000000000213e+01
7.500000000000000000e+01 2.819999999999999574e+01
7.600000000000000000e+01 2.849999999999999645e+01
7.700000000000000000e+01 2.889999999999999858e+01
7.800000000000000000e+01 2.939999999999999858e+01
7.900000000000000000e+01 2.969999999999999929e+01
8.000000000000000000e+01 2.979999999999999716e+01
8.100000000000000000e+01 2.989999999999999858e+01
8.200000000000000000e+01 3.050000000000000000e+01
8.300000000000000000e+01 3.100000000000000000e+01
8.400000000000000000e+01 3.110000000000000142e+01
8.500000000000000000e+01 3.139999999999999858e+01
8.600000000000000000e+01 3.180000000000000071e+01
8.700000000000000000e+01 3.190000000000000213e+01
8.800000000000000000e+01 3.210000000000000142e+01
8.900000000000000000e+01 3.260000000000000142e+01
9.000000000000000000e+01 3.289999999999999858e+01
9.100000000000000000e+01 3.300000000000000000e+01
9.200000000000000000e+01 3.310000000000000142e+01
9.300000000000000000e+01 3.320000000000000284e+01
9.400000000000000000e+01 3.330000000000000426e+01
9.500000000000000000e+01 3.350000000000000000e+01
9.600000000000000000e+01 3.370000000000000284e+01
9.700000000000000000e+01 3.420000000000000284e+01
9.800000000000000000e+01 3.459999999999999432e+01
9.900000000000000000e+01 3.469999999999999574e+01
1.000000000000000000e+02 3.479999999999999716e+01
1.010000000000000000e+02 3.500000000000000000e+01
1.020000000000000000e+02 3.509999999999999432e+01
1.030000000000000000e+02 3.589999999999999858e+01
1.040000000000000000e+02 3.629999999999999716e+01
1.050000000000000000e+02 3.629999999999999716e+01
1.060000000000000000e+02 3.660000000000000142e+01
1.070000000000000000e+02 3.689999999999999858e+01
1.080000000000000000e+02 3.710000000000000142e+01
1.090000000000000000e+02 3.710000000000000142e+01
1.100000000000000000e+02 3.720000000000000284e+01
1.110000000000000000e+02 3.739999999999999858e+01
1.120000000000000000e+02 3.760000000000000142e+01
1.130000000000000000e+02 3.779999999999999716e+01
1.140000000000000000e+02 3.789999999999999858e+01
1.150000000000000000e+02 3.800000000000000000e+01
1.160000000000000000e+02 3.820000000000000284e+01
1.170000000000000000e+02 3.839999999999999858e+01
1.180000000000000000e+02 3.839999999999999858e+01
1.190000000000000000e+02 3.850000000000000000e+01
1.200000000000000000e+02 3.870000000000000284e+01
1.210000000000000000e+02 3.880000000000000426e+01
1.220000000000000000e+02 3.889999999999999858e+01
1.230000000000000000e+02 3.900000000000000000e+01
1.240000000000000000e+02 3.920000000000000284e+01
1.250000000000000000e+02 3.930000000000000426e+01
1.260000000000000000e+02 3.930000000000000426e+01
1.270000000000000000e+02 3.939999999999999858e+01
1.280000000000000000e+02 3.950000000000000000e+01
1.290000000000000000e+02 3.970000000000000284e+01
1.300000000000000000e+02 3.970000000000000284e+01
1.310000000000000000e+02 4.000000000000000000e+01
1.320000000000000000e+02 4.010000000000000142e+01
1.330000000000000000e+02 4.030000000000000426e+01
1.340000000000000000e+02 4.060000000000000142e+01
1.350000000000000000e+02 4.060000000000000142e+01
1.360000000000000000e+02 4.100000000000000000e+01
1.370000000000000000e+02 4.100000000000000000e+01
1.380000000000000000e+02 4.109999999999999432e+01
1.390000000000000000e+02 4.109999999999999432e+01
1.400000000000000000e+02 4.139999999999999858e+01
1.410000000000000000e+02 4.160000000000000142e+01
1.420000000000000000e+02 4.189999999999999858e+01
1.430000000000000000e+02 4.210000000000000142e+01
1.440000000000000000e+02 4.229999999999999716e+01
1.450000000000000000e+02 4.239999999999999858e+01
1.460000000000000000e+02 4.260000000000000142e+01
1.470000000000000000e+02 4.279999999999999716e+01
1.480000000000000000e+02 4.279999999999999716e+01
1.490000000000000000e+02 4.279999999999999716e+01
1.500000000000000000e+02 4.310000000000000142e+01
1.510000000000000000e+02 4.320000000000000284e+01
1.520000000000000000e+02 4.350000000000000000e+01
1.530000000000000000e+02 4.360000000000000142e+01
1.540000000000000000e+02 4.360000000000000142e+01
1.550000000000000000e+02 4.389999999999999858e+01
1.560000000000000000e+02 4.389999999999999858e+01
1.570000000000000000e+02 4.389999999999999858e+01
1.580000000000000000e+02 4.410000000000000142e+01
1.590000000000000000e+02 4.429999999999999716e+01
1.600000000000000000e+02 4.429999999999999716e+01
1.610000000000000000e+02 4.439999999999999858e+01
1.620000000000000000e+02 4.460000000000000142e+01
1.630000000000000000e+02 4.460000000000000142e+01
1.640000000000000000e+02 4.470000000000000284e+01
1.650000000000000000e+02 4.480000000000000426e+01
1.660000000000000000e+02 4.480000000000000426e+01
1.670000000000000000e+02 4.510000000000000142e+01
1.680000000000000000e+02 4.520000000000000284e+01
1.690000000000000000e+02 4.550000000000000000e+01
1.700000000000000000e+02 4.560000000000000142e+01
1.710000000000000000e+02 4.580000000000000426e+01
1.720000000000000000e+02 4.580000000000000426e+01
1.730000000000000000e+02 4.580000000000000426e+01
1.740000000000000000e+02 4.600000000000000000e+01
1.750000000000000000e+02 4.600000000000000000e+01
1.760000000000000000e+02 4.600000000000000000e+01
1.770000000000000000e+02 4.620000000000000284e+01
1.780000000000000000e+02 4.630000000000000426e+01
1.790000000000000000e+02 4.640000000000000568e+01
1.800000000000000000e+02 4.670000000000000284e+01
1.810000000000000000e+02 4.670000000000000284e+01
1.820000000000000000e+02 4.670000000000000284e+01
1.830000000000000000e+02 4.689999999999999858e+01
1.840000000000000000e+02 4.689999999999999858e+01
1.850000000000000000e+02 4.700000000000000000e+01
1.860000000000000000e+02 4.719999999999999574e+01
1.870000000000000000e+02 4.719999999999999574e+01
1.880000000000000000e+02 4.739999999999999858e+01
1.890000000000000000e+02 4.759999999999999432e+01
1.900000000000000000e+02 4.779999999999999716e+01
1.910000000000000000e+02 4.779999999999999716e+01
1.920000000000000000e+02 4.789999999999999858e+01
1.930000000000000000e+02 4.819999999999999574e+01
1.940000000000000000e+02 4.829999999999999716e+01
1.950000000000000000e+02 4.860000000000000142e+01
1.960000000000000000e+02 4.869999999999999574e+01
1.970000000000000000e+02 4.879999999999999716e+01
1.980000000000000000e+02 4.889999999999999858e+01
1.990000000000000000e+02 4.889999999999999858e+01
2.000000000000000000e+02 4.900000000000000000e+01
2.010000000000000000e+02 4.910000000000000142e+01
2.020000000000000000e+02 4.910000000000000142e+01
2.030000000000000000e+02 4.920000000000000284e+01
2.040000000000000000e+02 4.939999999999999858e+01
2.050000000000000000e+02 4.960000000000000142e+01
2.060000000000000000e+02 4.979999999999999716e+01
2.070000000000000000e+02 4.979999999999999716e+01
2.080000000000000000e+02 5.020000000000000284e+01
2.090000000000000000e+02 5.029999999999999716e+01
2.100000000000000000e+02 5.039999999999999858e+01
2.110000000000000000e+02 5.079999999999999716e+01
2.120000000000000000e+02 5.079999999999999716e+01
2.130000000000000000e+02 5.089999999999999858e+01
2.140000000000000000e+02 5.100000000000000000e+01
2.150000000000000000e+02 5.110000000000000142e+01
2.160000000000000000e+02 5.120000000000000284e+01
2.170000000000000000e+02 5.120000000000000284e+01
2.180000000000000000e+02 5.130000000000000426e+01
2.190000000000000000e+02 5.139999999999999858e+01
2.200000000000000000e+02 5.160000000000000142e+01
2.210000000000000000e+02 5.180000000000000426e+01
2.220000000000000000e+02 5.200000000000000000e+01
2.230000000000000000e+02 5.230000000000000426e+01
2.240000000000000000e+02 5.230000000000000426e+01
2.250000000000000000e+02 5.250000000000000000e+01
2.260000000000000000e+02 5.270000000000000284e+01
2.270000000000000000e+02 5.270000000000000284e+01
2.280000000000000000e+02 5.280000000000000426e+01
2.290000000000000000e+02 5.280000000000000426e+01
2.300000000000000000e+02 5.290000000000000568e+01
2.310000000000000000e+02 5.290000000000000568e+01
2.320000000000000000e+02 5.290000000000000568e+01
2.330000000000000000e+02 5.300000000000000000e+01
2.340000000000000000e+02 5.300000000000000000e+01
2.350000000000000000e+02 5.310000000000000142e+01
2.360000000000000000e+02 5.310000000000000142e+01
2.370000000000000000e+02 5.320000000000000284e+01
2.380000000000000000e+02 5.330000000000000426e+01
2.390000000000000000e+02 5.340000000000000568e+01
2.400000000000000000e+02 5.360000000000000142e+01
2.410000000000000000e+02 5.370000000000000284e+01
2.420000000000000000e+02 5.380000000000000426e+01
2.430000000000000000e+02 5.390000000000000568e+01
2.440000000000000000e+02 5.390000000000000568e+01
2.450000000000000000e+02 5.390000000000000568e+01
2.460000000000000000e+02 5.390000000000000568e+01
2.470000000000000000e+02 5.390000000000000568e+01
2.480000000000000000e+02 5.400000000000000000e+01
2.490000000000000000e+02 5.410000000000000142e+01
2.500000000000000000e+02 5.420000000000000284e+01
2.510000000000000000e+02 5.420000000000000284e+01
2.520000000000000000e+02 5.460000000000000142e+01
2.530000000000000000e+02 5.470000000000000284e+01
2.540000000000000000e+02 5.490000000000000568e+01
2.550000000000000000e+02 5.490000000000000568e+01
2.560000000000000000e+02 5.490000000000000568e+01
2.570000000000000000e+02 5.490000000000000568e+01
2.580000000000000000e+02 5.500000000000000711e+01
2.590000000000000000e+02 5.520000000000000284e+01
2.600000000000000000e+02 5.530000000000000426e+01
2.610000000000000000e+02 5.530000000000000426e+01
2.620000000000000000e+02 5.530000000000000426e+01
2.630000000000000000e+02 5.540000000000000568e+01
2.640000000000000000e+02 5.550000000000000711e+01
2.650000000000000000e+02 5.560000000000000853e+01
2.660000000000000000e+02 5.560000000000000853e+01
2.670000000000000000e+02 5.580000000000000426e+01
2.680000000000000000e+02 5.600000000000000711e+01
2.690000000000000000e+02 5.610000000000000853e+01
2.700000000000000000e+02 5.620000000000000284e+01
2.710000000000000000e+02 5.649999999999999289e+01
2.720000000000000000e+02 5.649999999999999289e+01
2.730000000000000000e+02 5.659999999999999432e+01
2.740000000000000000e+02 5.659999999999999432e+01
2.750000000000000000e+02 5.659999999999999432e+01
2.760000000000000000e+02 5.669999999999999574e+01
2.770000000000000000e+02 5.669999999999999574e+01
2.780000000000000000e+02 5.679999999999999716e+01
2.790000000000000000e+02 5.679999999999999716e+01
2.800000000000000000e+02 5.679999999999999716e+01
2.810000000000000000e+02 5.699999999999999289e+01
2.820000000000000000e+02 5.699999999999999289e+01
2.830000000000000000e+02 5.699999999999999289e+01
2.840000000000000000e+02 5.699999999999999289e+01
2.850000000000000000e+02 5.699999999999999289e+01
2.860000000000000000e+02 5.709999999999999432e+01
2.870000000000000000e+02 5.719999999999999574e+01
2.880000000000000000e+02 5.729999999999999716e+01
2.890000000000000000e+02 5.749999999999999289e+01
2.900000000000000000e+02 5.749999999999999289e+01
2.910000000000000000e+02 5.749999999999999289e+01
2.920000000000000000e+02 5.769999999999999574e+01
2.930000000000000000e+02 5.789999999999999858e+01
2.940000000000000000e+02 5.799999999999999289e+01
2.950000000000000000e+02 5.819999999999999574e+01
2.960000000000000000e+02 5.829999999999999716e+01
2.970000000000000000e+02 5.839999999999999858e+01
2.980000000000000000e+02 5.839999999999999858e+01
2.990000000000000000e+02 5.850000000000000000e+01
3.000000000000000000e+02 5.859999999999999432e+01
3.010000000000000000e+02 5.859999999999999432e+01
3.020000000000000000e+02 5.859999999999999432e+01
3.030000000000000000e+02 5.889999999999999858e+01
3.040000000000000000e+02 5.889999999999999858e+01
3.050000000000000000e+02 5.889999999999999858e+01
3.060000000000000000e+02 5.889999999999999858e+01
3.070000000000000000e+02 5.909999999999999432e+01
3.080000000000000000e+02 5.929999999999999716e+01
3.090000000000000000e+02 5.929999999999999716e+01
3.100000000000000000e+02 5.929999999999999716e+01
3.110000000000000000e+02 5.929999999999999716e+01
3.120000000000000000e+02 5.939999999999999858e+01
3.130000000000000000e+02 5.939999999999999858e+01
3.140000000000000000e+02 5.950000000000000000e+01
3.150000000000000000e+02 5.959999999999999432e+01
3.160000000000000000e+02 5.959999999999999432e+01
3.170000000000000000e+02 5.979999999999999716e+01
3.180000000000000000e+02 5.979999999999999716e+01
3.190000000000000000e+02 5.979999999999999716e+01
3.200000000000000000e+02 5.979999999999999716e+01
3.210000000000000000e+02 5.979999999999999716e+01
3.220000000000000000e+02 6.000000000000000000e+01
3.230000000000000000e+02 6.000000000000000000e+01
3.240000000000000000e+02 6.009999999999999432e+01
3.250000000000000000e+02 6.019999999999999574e+01
3.260000000000000000e+02 6.029999999999999716e+01
3.270000000000000000e+02 6.029999999999999716e+01
3.280000000000000000e+02 6.050000000000000000e+01
3.290000000000000000e+02 6.060000000000000142e+01
3.300000000000000000e+02 6.079999999999999716e+01
3.310000000000000000e+02 6.079999999999999716e+01
3.320000000000000000e+02 6.079999999999999716e+01
3.330000000000000000e+02 6.079999999999999716e+01
3.340000000000000000e+02 6.079999999999999716e+01
3.350000000000000000e+02 6.079999999999999716e+01
3.360000000000000000e+02 6.089999999999999858e+01
3.370000000000000000e+02 6.089999999999999858e+01
3.380000000000000000e+02 6.089999999999999858e+01
3.390000000000000000e+02 6.089999999999999858e+01
3.400000000000000000e+02 6.119999999999999574e+01
3.410000000000000000e+02 6.119999999999999574e+01
3.420000000000000000e+02 6.129999999999999716e+01
3.430000000000000000e+02 6.150000000000000000e+01
3.440000000000000000e+02 6.160000000000000142e+01
3.450000000000000000e+02 6.160000000000000142e+01
3.460000000000000000e+02 6.160000000000000142e+01
3.470000000000000000e+02 6.179999999999999716e+01
3.480000000000000000e+02 6.179999999999999716e+01
3.490000000000000000e+02 6.179999999999999716e+01
3.500000000000000000e+02 6.189999999999999858e+01
3.510000000000000000e+02 6.200000000000000000e+01
3.520000000000000000e+02 6.220000000000000284e+01
3.530000000000000000e+02 6.220000000000000284e+01
3.540000000000000000e+02 6.220000000000000284e+01
3.550000000000000000e+02 6.220000000000000284e+01
3.560000000000000000e+02 6.220000000000000284e+01
3.570000000000000000e+02 6.229999999999999716e+01
3.580000000000000000e+02 6.229999999999999716e+01
3.590000000000000000e+02 6.229999999999999716e+01
3.600000000000000000e+02 6.229999999999999716e+01
3.610000000000000000e+02 6.239999999999999858e+01
3.620000000000000000e+02 6.250000000000000000e+01
3.630000000000000000e+02 6.250000000000000000e+01
3.640000000000000000e+02 6.260000000000000142e+01
3.650000000000000000e+02 6.270000000000000284e+01
3.660000000000000000e+02 6.270000000000000284e+01
3.670000000000000000e+02 6.279999999999999716e+01
3.680000000000000000e+02 6.279999999999999716e+01
3.690000000000000000e+02 6.289999999999999858e+01
3.700000000000000000e+02 6.289999999999999858e+01
3.710000000000000000e+02 6.289999999999999858e+01
3.720000000000000000e+02 6.300000000000000000e+01
3.730000000000000000e+02 6.300000000000000000e+01
3.740000000000000000e+02 6.310000000000000142e+01
3.750000000000000000e+02 6.310000000000000142e+01
3.760000000000000000e+02 6.320000000000000284e+01
3.770000000000000000e+02 6.329999999999999716e+01
3.780000000000000000e+02 6.329999999999999716e+01
3.790000000000000000e+02 6.329999999999999716e+01
3.800000000000000000e+02 6.329999999999999716e+01
3.810000000000000000e+02 6.350000000000000000e+01
3.820000000000000000e+02 6.360000000000000142e+01
3.830000000000000000e+02 6.370000000000000284e+01
3.840000000000000000e+02 6.380000000000000426e+01
3.850000000000000000e+02 6.389999999999999858e+01
3.860000000000000000e+02 6.400000000000000000e+01
3.870000000000000000e+02 6.400000000000000000e+01
3.880000000000000000e+02 6.409999999999999432e+01
3.890000000000000000e+02 6.409999999999999432e+01
3.900000000000000000e+02 6.409999999999999432e+01
3.910000000000000000e+02 6.409999999999999432e+01
3.920000000000000000e+02 6.420000000000000284e+01
3.930000000000000000e+02 6.440000000000000568e+01
3.940000000000000000e+02 6.440000000000000568e+01
3.950000000000000000e+02 6.460000000000000853e+01
3.960000000000000000e+02 6.460000000000000853e+01
3.970000000000000000e+02 6.479999999999999716e+01
3.980000000000000000e+02 6.479999999999999716e+01
3.990000000000000000e+02 6.490000000000000568e+01
4.000000000000000000e+02 6.490000000000000568e+01
4.010000000000000000e+02 6.490000000000000568e+01
4.020000000000000000e+02 6.490000000000000568e+01
4.030000000000000000e+02 6.490000000000000568e+01
4.040000000000000000e+02 6.490000000000000568e+01
4.050000000000000000e+02 6.500000000000000000e+01
4.060000000000000000e+02 6.500000000000000000e+01
4.070000000000000000e+02 6.500000000000000000e+01
4.080000000000000000e+02 6.500000000000000000e+01
4.090000000000000000e+02 6.500000000000000000e+01
4.100000000000000000e+02 6.500000000000000000e+01
4.110000000000000000e+02 6.500000000000000000e+01
4.120000000000000000e+02 6.500000000000000000e+01
4.130000000000000000e+02 6.500000000000000000e+01
4.140000000000000000e+02 6.500000000000000000e+01
4.150000000000000000e+02 6.500000000000000000e+01
4.160000000000000000e+02 6.500000000000000000e+01
4.170000000000000000e+02 6.510000000000000853e+01
4.180000000000000000e+02 6.520000000000000284e+01
4.190000000000000000e+02 6.520000000000000284e+01
4.200000000000000000e+02 6.520000000000000284e+01
4.210000000000000000e+02 6.520000000000000284e+01
4.220000000000000000e+02 6.520000000000000284e+01
4.230000000000000000e+02 6.520000000000000284e+01
4.240000000000000000e+02 6.520000000000000284e+01
4.250000000000000000e+02 6.520000000000000284e+01
4.260000000000000000e+02 6.520000000000000284e+01
4.270000000000000000e+02 6.520000000000000284e+01
4.280000000000000000e+02 6.520000000000000284e+01
4.290000000000000000e+02 6.520000000000000284e+01
4.300000000000000000e+02 6.520000000000000284e+01
4.310000000000000000e+02 6.520000000000000284e+01
4.320000000000000000e+02 6.520000000000000284e+01
4.330000000000000000e+02 6.520000000000000284e+01
4.340000000000000000e+02 6.520000000000000284e+01
4.350000000000000000e+02 6.520000000000000284e+01
4.360000000000000000e+02 6.520000000000000284e+01
4.370000000000000000e+02 6.520000000000000284e+01
4.380000000000000000e+02 6.520000000000000284e+01
4.390000000000000000e+02 6.520000000000000284e+01
4.400000000000000000e+02 6.520000000000000284e+01
4.410000000000000000e+02 6.520000000000000284e+01
4.420000000000000000e+02 6.540000000000000568e+01
4.430000000000000000e+02 6.540000000000000568e+01
4.440000000000000000e+02 6.540000000000000568e+01
4.450000000000000000e+02 6.540000000000000568e+01
4.460000000000000000e+02 6.540000000000000568e+01
4.470000000000000000e+02 6.540000000000000568e+01
4.480000000000000000e+02 6.540000000000000568e+01
4.490000000000000000e+02 6.540000000000000568e+01
4.500000000000000000e+02 6.540000000000000568e+01
4.510000000000000000e+02 6.550000000000000000e+01
4.520000000000000000e+02 6.550000000000000000e+01
4.530000000000000000e+02 6.550000000000000000e+01
4.540000000000000000e+02 6.550000000000000000e+01
4.550000000000000000e+02 6.550000000000000000e+01
4.560000000000000000e+02 6.550000000000000000e+01
4.570000000000000000e+02 6.550000000000000000e+01
4.580000000000000000e+02 6.550000000000000000e+01
4.590000000000000000e+02 6.560000000000000853e+01
4.600000000000000000e+02 6.560000000000000853e+01
4.610000000000000000e+02 6.560000000000000853e+01
4.620000000000000000e+02 6.570000000000000284e+01
4.630000000000000000e+02 6.579999999999999716e+01
4.640000000000000000e+02 6.579999999999999716e+01
4.650000000000000000e+02 6.579999999999999716e+01
4.660000000000000000e+02 6.579999999999999716e+01
4.670000000000000000e+02 6.600000000000000000e+01
4.680000000000000000e+02 6.600000000000000000e+01
4.690000000000000000e+02 6.600000000000000000e+01
4.700000000000000000e+02 6.600000000000000000e+01
4.710000000000000000e+02 6.600000000000000000e+01
4.720000000000000000e+02 6.600000000000000000e+01
4.730000000000000000e+02 6.600000000000000000e+01
4.740000000000000000e+02 6.600000000000000000e+01
4.750000000000000000e+02 6.600000000000000000e+01
4.760000000000000000e+02 6.600000000000000000e+01
4.770000000000000000e+02 6.600000000000000000e+01
4.780000000000000000e+02 6.600000000000000000e+01
4.790000000000000000e+02 6.600000000000000000e+01
4.800000000000000000e+02 6.600000000000000000e+01
4.810000000000000000e+02 6.600000000000000000e+01
4.820000000000000000e+02 6.610000000000000853e+01
4.830000000000000000e+02 6.610000000000000853e+01
4.840000000000000000e+02 6.620000000000000284e+01
4.850000000000000000e+02 6.620000000000000284e+01
4.860000000000000000e+02 6.620000000000000284e+01
4.870000000000000000e+02 6.620000000000000284e+01
4.880000000000000000e+02 6.620000000000000284e+01
4.890000000000000000e+02 6.620000000000000284e+01
4.900000000000000000e+02 6.620000000000000284e+01
4.910000000000000000e+02 6.640000000000000568e+01
4.920000000000000000e+02 6.640000000000000568e+01
4.930000000000000000e+02 6.640000000000000568e+01
4.940000000000000000e+02 6.640000000000000568e+01
4.950000000000000000e+02 6.640000000000000568e+01
4.960000000000000000e+02 6.640000000000000568e+01
4.970000000000000000e+02 6.640000000000000568e+01
4.980000000000000000e+02 6.640000000000000568e+01
4.990000000000000000e+02 6.640000000000000568e+01
5.000000000000000000e+02 6.640000000000000568e+01


==> data/decomposer_subtabu3ms/comparison_uf20-91_Random.txt <==
1.000000000000000000e+00 2.999999999999999889e-01
2.000000000000000000e+00 7.000000000000000666e-01
3.000000000000000000e+00 1.500000000000000000e+00
4.000000000000000000e+00 2.299999999999999822e+00
5.000000000000000000e+00 2.900000000000000355e+00
6.000000000000000000e+00 3.400000000000000355e+00
7.000000000000000000e+00 4.000000000000000000e+00
8.000000000000000000e+00 4.500000000000000000e+00
9.000000000000000000e+00 5.200000000000000178e+00
1.000000000000000000e+01 5.800000000000000711e+00
1.100000000000000000e+01 6.400000000000000355e+00
1.200000000000000000e+01 7.500000000000000000e+00
1.300000000000000000e+01 7.799999999999999822e+00
1.400000000000000000e+01 8.599999999999999645e+00
1.500000000000000000e+01 9.000000000000000000e+00
1.600000000000000000e+01 9.900000000000000355e+00
1.700000000000000000e+01 1.059999999999999964e+01
1.800000000000000000e+01 1.100000000000000000e+01
1.900000000000000000e+01 1.200000000000000000e+01
2.000000000000000000e+01 1.259999999999999964e+01
2.100000000000000000e+01 1.259999999999999964e+01
2.200000000000000000e+01 1.350000000000000000e+01
2.300000000000000000e+01 1.429999999999999893e+01
2.400000000000000000e+01 1.529999999999999893e+01
2.500000000000000000e+01 1.580000000000000071e+01
2.600000000000000000e+01 1.619999999999999929e+01
2.700000000000000000e+01 1.680000000000000071e+01
2.800000000000000000e+01 1.759999999999999787e+01
2.900000000000000000e+01 1.780000000000000071e+01
3.000000000000000000e+01 1.830000000000000071e+01
3.100000000000000000e+01 1.839999999999999858e+01
3.200000000000000000e+01 1.889999999999999858e+01
3.300000000000000000e+01 1.930000000000000071e+01
3.400000000000000000e+01 1.969999999999999929e+01
3.500000000000000000e+01 2.000000000000000000e+01
3.600000000000000000e+01 2.020000000000000284e+01
3.700000000000000000e+01 2.059999999999999787e+01
3.800000000000000000e+01 2.069999999999999929e+01
3.900000000000000000e+01 2.100000000000000000e+01
4.000000000000000000e+01 2.130000000000000071e+01
4.100000000000000000e+01 2.189999999999999858e+01
4.200000000000000000e+01 2.230000000000000071e+01
4.300000000000000000e+01 2.269999999999999929e+01
4.400000000000000000e+01 2.280000000000000071e+01
4.500000000000000000e+01 2.280000000000000071e+01
4.600000000000000000e+01 2.320000000000000284e+01
4.700000000000000000e+01 2.340000000000000213e+01
4.800000000000000000e+01 2.350000000000000000e+01
4.900000000000000000e+01 2.409999999999999787e+01
5.000000000000000000e+01 2.430000000000000071e+01
5.100000000000000000e+01 2.469999999999999929e+01
5.200000000000000000e+01 2.519999999999999929e+01
5.300000000000000000e+01 2.530000000000000071e+01
5.400000000000000000e+01 2.569999999999999929e+01
5.500000000000000000e+01 2.600000000000000000e+01
5.600000000000000000e+01 2.630000000000000071e+01
5.700000000000000000e+01 2.640000000000000213e+01
5.800000000000000000e+01 2.650000000000000000e+01
5.900000000000000000e+01 2.660000000000000142e+01
6.000000000000000000e+01 2.670000000000000284e+01
6.100000000000000000e+01 2.710000000000000142e+01
6.200000000000000000e+01 2.730000000000000071e+01
6.300000000000000000e+01 2.780000000000000426e+01
6.400000000000000000e+01 2.790000000000000213e+01
6.500000000000000000e+01 2.810000000000000142e+01
6.600000000000000000e+01 2.849999999999999645e+01
6.700000000000000000e+01 2.889999999999999858e+01
6.800000000000000000e+01 2.919999999999999929e+01
6.900000000000000000e+01 2.929999999999999716e+01
7.000000000000000000e+01 2.969999999999999929e+01
7.100000000000000000e+01 3.000000000000000000e+01
7.200000000000000000e+01 3.009999999999999787e+01
7.300000000000000000e+01 3.039999999999999858e+01
7.400000000000000000e+01 3.059999999999999787e+01
7.500000000000000000e+01 3.110000000000000142e+01
7.600000000000000000e+01 3.150000000000000000e+01
7.700000000000000000e+01 3.190000000000000213e+01
7.800000000000000000e+01 3.220000000000000284e+01
7.900000000000000000e+01 3.260000000000000142e+01
8.000000000000000000e+01 3.260000000000000142e+01
8.100000000000000000e+01 3.280000000000000426e+01
8.200000000000000000e+01 3.289999999999999858e+01
8.300000000000000000e+01 3.300000000000000000e+01
8.400000000000000000e+01 3.310000000000000142e+01
8.500000000000000000e+01 3.310000000000000142e+01
8.600000000000000000e+01 3.330000000000000426e+01
8.700000000000000000e+01 3.339999999999999858e+01
8.800000000000000000e+01 3.370000000000000284e+01
8.900000000000000000e+01 3.380000000000000426e+01
9.000000000000000000e+01 3.380000000000000426e+01
9.100000000000000000e+01 3.400000000000000000e+01
9.200000000000000000e+01 3.420000000000000284e+01
9.300000000000000000e+01 3.439999999999999858e+01
9.400000000000000000e+01 3.459999999999999432e+01
9.500000000000000000e+01 3.500000000000000000e+01
9.600000000000000000e+01 3.519999999999999574e+01
9.700000000000000000e+01 3.539999999999999858e+01
9.800000000000000000e+01 3.560000000000000142e+01
9.900000000000000000e+01 3.600000000000000000e+01
1.000000000000000000e+02 3.610000000000000142e+01
1.010000000000000000e+02 3.619999999999999574e+01
1.020000000000000000e+02 3.629999999999999716e+01
1.030000000000000000e+02 3.639999999999999858e+01
1.040000000000000000e+02 3.689999999999999858e+01
1.050000000000000000e+02 3.720000000000000284e+01
1.060000000000000000e+02 3.770000000000000284e+01
1.070000000000000000e+02 3.779999999999999716e+01
1.080000000000000000e+02 3.789999999999999858e+01
1.090000000000000000e+02 3.810000000000000142e+01
1.100000000000000000e+02 3.829999999999999716e+01
1.110000000000000000e+02 3.870000000000000284e+01
1.120000000000000000e+02 3.900000000000000000e+01
1.130000000000000000e+02 3.920000000000000284e+01
1.140000000000000000e+02 3.930000000000000426e+01
1.150000000000000000e+02 3.950000000000000000e+01
1.160000000000000000e+02 3.980000000000000426e+01
1.170000000000000000e+02 4.030000000000000426e+01
1.180000000000000000e+02 4.060000000000000142e+01
1.190000000000000000e+02 4.060000000000000142e+01
1.200000000000000000e+02 4.069999999999999574e+01
1.210000000000000000e+02 4.100000000000000000e+01
1.220000000000000000e+02 4.139999999999999858e+01
1.230000000000000000e+02 4.139999999999999858e+01
1.240000000000000000e+02 4.169999999999999574e+01
1.250000000000000000e+02 4.219999999999999574e+01
1.260000000000000000e+02 4.269999999999999574e+01
1.270000000000000000e+02 4.279999999999999716e+01
1.280000000000000000e+02 4.300000000000000000e+01
1.290000000000000000e+02 4.300000000000000000e+01
1.300000000000000000e+02 4.339999999999999858e+01
1.310000000000000000e+02 4.360000000000000142e+01
1.320000000000000000e+02 4.379999999999999716e+01
1.330000000000000000e+02 4.410000000000000142e+01
1.340000000000000000e+02 4.420000000000000284e+01
1.350000000000000000e+02 4.439999999999999858e+01
1.360000000000000000e+02 4.439999999999999858e+01
1.370000000000000000e+02 4.450000000000000000e+01
1.380000000000000000e+02 4.470000000000000284e+01
1.390000000000000000e+02 4.470000000000000284e+01
1.400000000000000000e+02 4.470000000000000284e+01
1.410000000000000000e+02 4.480000000000000426e+01
1.420000000000000000e+02 4.510000000000000142e+01
1.430000000000000000e+02 4.520000000000000284e+01
1.440000000000000000e+02 4.530000000000000426e+01
1.450000000000000000e+02 4.550000000000000000e+01
1.460000000000000000e+02 4.560000000000000142e+01
1.470000000000000000e+02 4.589999999999999858e+01
1.480000000000000000e+02 4.600000000000000000e+01
1.490000000000000000e+02 4.600000000000000000e+01
1.500000000000000000e+02 4.630000000000000426e+01
1.510000000000000000e+02 4.650000000000000000e+01
1.520000000000000000e+02 4.650000000000000000e+01
1.530000000000000000e+02 4.650000000000000000e+01
1.540000000000000000e+02 4.660000000000000142e+01
1.550000000000000000e+02 4.680000000000000426e+01
1.560000000000000000e+02 4.689999999999999858e+01
1.570000000000000000e+02 4.700000000000000000e+01
1.580000000000000000e+02 4.700000000000000000e+01
1.590000000000000000e+02 4.719999999999999574e+01
1.600000000000000000e+02 4.719999999999999574e+01
1.610000000000000000e+02 4.729999999999999716e+01
1.620000000000000000e+02 4.739999999999999858e+01
1.630000000000000000e+02 4.759999999999999432e+01
1.640000000000000000e+02 4.789999999999999858e+01
1.650000000000000000e+02 4.819999999999999574e+01
1.660000000000000000e+02 4.819999999999999574e+01
1.670000000000000000e+02 4.829999999999999716e+01
1.680000000000000000e+02 4.839999999999999858e+01
1.690000000000000000e+02 4.850000000000000000e+01
1.700000000000000000e+02 4.860000000000000142e+01
1.710000000000000000e+02 4.860000000000000142e+01
1.720000000000000000e+02 4.860000000000000142e+01
1.730000000000000000e+02 4.860000000000000142e+01
1.740000000000000000e+02 4.860000000000000142e+01
1.750000000000000000e+02 4.860000000000000142e+01
1.760000000000000000e+02 4.860000000000000142e+01
1.770000000000000000e+02 4.889999999999999858e+01
1.780000000000000000e+02 4.889999999999999858e+01
1.790000000000000000e+02 4.889999999999999858e+01
1.800000000000000000e+02 4.900000000000000000e+01
1.810000000000000000e+02 4.900000000000000000e+01
1.820000000000000000e+02 4.900000000000000000e+01
1.830000000000000000e+02 4.939999999999999858e+01
1.840000000000000000e+02 4.939999999999999858e+01
1.850000000000000000e+02 4.950000000000000000e+01
1.860000000000000000e+02 4.960000000000000142e+01
1.870000000000000000e+02 4.960000000000000142e+01
1.880000000000000000e+02 4.979999999999999716e+01
1.890000000000000000e+02 4.979999999999999716e+01
1.900000000000000000e+02 4.979999999999999716e+01
1.910000000000000000e+02 4.989999999999999858e+01
1.920000000000000000e+02 5.000000000000000000e+01
1.930000000000000000e+02 5.020000000000000284e+01
1.940000000000000000e+02 5.060000000000000142e+01
1.950000000000000000e+02 5.070000000000000284e+01
1.960000000000000000e+02 5.079999999999999716e+01
1.970000000000000000e+02 5.079999999999999716e+01
1.980000000000000000e+02 5.089999999999999858e+01
1.990000000000000000e+02 5.089999999999999858e+01
2.000000000000000000e+02 5.089999999999999858e+01
2.010000000000000000e+02 5.100000000000000000e+01
2.020000000000000000e+02 5.120000000000000284e+01
2.030000000000000000e+02 5.120000000000000284e+01
2.040000000000000000e+02 5.139999999999999858e+01
2.050000000000000000e+02 5.150000000000000000e+01
2.060000000000000000e+02 5.160000000000000142e+01
2.070000000000000000e+02 5.160000000000000142e+01
2.080000000000000000e+02 5.180000000000000426e+01
2.090000000000000000e+02 5.180000000000000426e+01
2.100000000000000000e+02 5.189999999999999858e+01
2.110000000000000000e+02 5.200000000000000000e+01
2.120000000000000000e+02 5.210000000000000142e+01
2.130000000000000000e+02 5.210000000000000142e+01
2.140000000000000000e+02 5.220000000000000284e+01
2.150000000000000000e+02 5.220000000000000284e+01
2.160000000000000000e+02 5.230000000000000426e+01
2.170000000000000000e+02 5.230000000000000426e+01
2.180000000000000000e+02 5.240000000000000568e+01
2.190000000000000000e+02 5.250000000000000000e+01
2.200000000000000000e+02 5.260000000000000142e+01
2.210000000000000000e+02 5.260000000000000142e+01
2.220000000000000000e+02 5.260000000000000142e+01
2.230000000000000000e+02 5.260000000000000142e+01
2.240000000000000000e+02 5.260000000000000142e+01
2.250000000000000000e+02 5.260000000000000142e+01
2.260000000000000000e+02 5.290000000000000568e+01
2.270000000000000000e+02 5.300000000000000000e+01
2.280000000000000000e+02 5.300000000000000000e+01
2.290000000000000000e+02 5.300000000000000000e+01
2.300000000000000000e+02 5.310000000000000142e+01
2.310000000000000000e+02 5.320000000000000284e+01
2.320000000000000000e+02 5.320000000000000284e+01
2.330000000000000000e+02 5.330000000000000426e+01
2.340000000000000000e+02 5.340000000000000568e+01
2.350000000000000000e+02 5.340000000000000568e+01
2.360000000000000000e+02 5.350000000000000000e+01
2.370000000000000000e+02 5.350000000000000000e+01
2.380000000000000000e+02 5.360000000000000142e+01
2.390000000000000000e+02 5.380000000000000426e+01
2.400000000000000000e+02 5.400000000000000000e+01
2.410000000000000000e+02 5.410000000000000142e+01
2.420000000000000000e+02 5.410000000000000142e+01
2.430000000000000000e+02 5.410000000000000142e+01
2.440000000000000000e+02 5.410000000000000142e+01
2.450000000000000000e+02 5.420000000000000284e+01
2.460000000000000000e+02 5.430000000000000426e+01
2.470000000000000000e+02 5.430000000000000426e+01
2.480000000000000000e+02 5.430000000000000426e+01
2.490000000000000000e+02 5.440000000000000568e+01
2.500000000000000000e+02 5.440000000000000568e+01
2.510000000000000000e+02 5.450000000000000711e+01
2.520000000000000000e+02 5.450000000000000711e+01
2.530000000000000000e+02 5.460000000000000142e+01
2.540000000000000000e+02 5.470000000000000284e+01
2.550000000000000000e+02 5.470000000000000284e+01
2.560000000000000000e+02 5.470000000000000284e+01
2.570000000000000000e+02 5.480000000000000426e+01
2.580000000000000000e+02 5.480000000000000426e+01
2.590000000000000000e+02 5.490000000000000568e+01
2.600000000000000000e+02 5.490000000000000568e+01
2.610000000000000000e+02 5.490000000000000568e+01
2.620000000000000000e+02 5.490000000000000568e+01
2.630000000000000000e+02 5.500000000000000711e+01
2.640000000000000000e+02 5.500000000000000711e+01
2.650000000000000000e+02 5.510000000000000142e+01
2.660000000000000000e+02 5.530000000000000426e+01
2.670000000000000000e+02 5.530000000000000426e+01
2.680000000000000000e+02 5.540000000000000568e+01
2.690000000000000000e+02 5.550000000000000711e+01
2.700000000000000000e+02 5.560000000000000853e+01
2.710000000000000000e+02 5.560000000000000853e+01
2.720000000000000000e+02 5.590000000000000568e+01
2.730000000000000000e+02 5.600000000000000711e+01
2.740000000000000000e+02 5.610000000000000853e+01
2.750000000000000000e+02 5.610000000000000853e+01
2.760000000000000000e+02 5.610000000000000853e+01
2.770000000000000000e+02 5.620000000000000284e+01
2.780000000000000000e+02 5.620000000000000284e+01
2.790000000000000000e+02 5.620000000000000284e+01
2.800000000000000000e+02 5.620000000000000284e+01
2.810000000000000000e+02 5.620000000000000284e+01
2.820000000000000000e+02 5.629999999999999716e+01
2.830000000000000000e+02 5.639999999999999147e+01
2.840000000000000000e+02 5.639999999999999147e+01
2.850000000000000000e+02 5.639999999999999147e+01
2.860000000000000000e+02 5.639999999999999147e+01
2.870000000000000000e+02 5.639999999999999147e+01
2.880000000000000000e+02 5.659999999999999432e+01
2.890000000000000000e+02 5.669999999999999574e+01
2.900000000000000000e+02 5.669999999999999574e+01
2.910000000000000000e+02 5.679999999999999716e+01
2.920000000000000000e+02 5.689999999999999147e+01
2.930000000000000000e+02 5.699999999999999289e+01
2.940000000000000000e+02 5.699999999999999289e+01
2.950000000000000000e+02 5.699999999999999289e+01
2.960000000000000000e+02 5.699999999999999289e+01
2.970000000000000000e+02 5.709999999999999432e+01
2.980000000000000000e+02 5.709999999999999432e+01
2.990000000000000000e+02 5.709999999999999432e+01
3.000000000000000000e+02 5.719999999999999574e+01
3.010000000000000000e+02 5.729999999999999716e+01
3.020000000000000000e+02 5.729999999999999716e+01
3.030000000000000000e+02 5.729999999999999716e+01
3.040000000000000000e+02 5.729999999999999716e+01
3.050000000000000000e+02 5.729999999999999716e+01
3.060000000000000000e+02 5.739999999999999858e+01
3.070000000000000000e+02 5.739999999999999858e+01
3.080000000000000000e+02 5.749999999999999289e+01
3.090000000000000000e+02 5.749999999999999289e+01
3.100000000000000000e+02 5.749999999999999289e+01
3.110000000000000000e+02 5.759999999999999432e+01
3.120000000000000000e+02 5.769999999999999574e+01
3.130000000000000000e+02 5.769999999999999574e+01
3.140000000000000000e+02 5.779999999999999716e+01
3.150000000000000000e+02 5.779999999999999716e+01
3.160000000000000000e+02 5.789999999999999858e+01
3.170000000000000000e+02 5.799999999999999289e+01
3.180000000000000000e+02 5.799999999999999289e+01
3.190000000000000000e+02 5.799999999999999289e+01
3.200000000000000000e+02 5.799999999999999289e+01
3.210000000000000000e+02 5.799999999999999289e+01
3.220000000000000000e+02 5.799999999999999289e+01
3.230000000000000000e+02 5.799999999999999289e+01
3.240000000000000000e+02 5.799999999999999289e+01
3.250000000000000000e+02 5.799999999999999289e+01
3.260000000000000000e+02 5.809999999999999432e+01
3.270000000000000000e+02 5.809999999999999432e+01
3.280000000000000000e+02 5.809999999999999432e+01
3.290000000000000000e+02 5.819999999999999574e+01
3.300000000000000000e+02 5.819999999999999574e+01
3.310000000000000000e+02 5.819999999999999574e+01
3.320000000000000000e+02 5.819999999999999574e+01
3.330000000000000000e+02 5.829999999999999716e+01
3.340000000000000000e+02 5.850000000000000000e+01
3.350000000000000000e+02 5.850000000000000000e+01
3.360000000000000000e+02 5.850000000000000000e+01
3.370000000000000000e+02 5.869999999999999574e+01
3.380000000000000000e+02 5.879999999999999716e+01
3.390000000000000000e+02 5.879999999999999716e+01
3.400000000000000000e+02 5.889999999999999858e+01
3.410000000000000000e+02 5.889999999999999858e+01
3.420000000000000000e+02 5.909999999999999432e+01
3.430000000000000000e+02 5.929999999999999716e+01
3.440000000000000000e+02 5.939999999999999858e+01
3.450000000000000000e+02 5.939999999999999858e+01
3.460000000000000000e+02 5.950000000000000000e+01
3.470000000000000000e+02 5.950000000000000000e+01
3.480000000000000000e+02 5.950000000000000000e+01
3.490000000000000000e+02 5.950000000000000000e+01
3.500000000000000000e+02 5.950000000000000000e+01
3.510000000000000000e+02 5.959999999999999432e+01
3.520000000000000000e+02 5.959999999999999432e+01
3.530000000000000000e+02 5.959999999999999432e+01
3.540000000000000000e+02 5.959999999999999432e+01
3.550000000000000000e+02 5.959999999999999432e+01
3.560000000000000000e+02 5.959999999999999432e+01
3.570000000000000000e+02 5.959999999999999432e+01
3.580000000000000000e+02 5.959999999999999432e+01
3.590000000000000000e+02 5.959999999999999432e+01
3.600000000000000000e+02 5.969999999999999574e+01
3.610000000000000000e+02 5.979999999999999716e+01
3.620000000000000000e+02 5.979999999999999716e+01
3.630000000000000000e+02 5.989999999999999858e+01
3.640000000000000000e+02 5.989999999999999858e+01
3.650000000000000000e+02 6.000000000000000000e+01
3.660000000000000000e+02 6.000000000000000000e+01
3.670000000000000000e+02 6.009999999999999432e+01
3.680000000000000000e+02 6.009999999999999432e+01
3.690000000000000000e+02 6.009999999999999432e+01
3.700000000000000000e+02 6.009999999999999432e+01
3.710000000000000000e+02 6.009999999999999432e+01
3.720000000000000000e+02 6.009999999999999432e+01
3.730000000000000000e+02 6.009999999999999432e+01
3.740000000000000000e+02 6.019999999999999574e+01
3.750000000000000000e+02 6.039999999999999858e+01
3.760000000000000000e+02 6.039999999999999858e+01
3.770000000000000000e+02 6.039999999999999858e+01
3.780000000000000000e+02 6.039999999999999858e+01
3.790000000000000000e+02 6.039999999999999858e+01
3.800000000000000000e+02 6.039999999999999858e+01
3.810000000000000000e+02 6.039999999999999858e+01
3.820000000000000000e+02 6.050000000000000000e+01
3.830000000000000000e+02 6.060000000000000142e+01
3.840000000000000000e+02 6.069999999999999574e+01
3.850000000000000000e+02 6.069999999999999574e+01
3.860000000000000000e+02 6.089999999999999858e+01
3.870000000000000000e+02 6.089999999999999858e+01
3.880000000000000000e+02 6.100000000000000000e+01
3.890000000000000000e+02 6.100000000000000000e+01
3.900000000000000000e+02 6.100000000000000000e+01
3.910000000000000000e+02 6.100000000000000000e+01
3.920000000000000000e+02 6.100000000000000000e+01
3.930000000000000000e+02 6.100000000000000000e+01
3.940000000000000000e+02 6.110000000000000142e+01
3.950000000000000000e+02 6.110000000000000142e+01
3.960000000000000000e+02 6.110000000000000142e+01
3.970000000000000000e+02 6.110000000000000142e+01
3.980000000000000000e+02 6.129999999999999716e+01
3.990000000000000000e+02 6.129999999999999716e+01
4.000000000000000000e+02 6.129999999999999716e+01
4.010000000000000000e+02 6.129999999999999716e+01
4.020000000000000000e+02 6.139999999999999858e+01
4.030000000000000000e+02 6.139999999999999858e+01
4.040000000000000000e+02 6.139999999999999858e+01
4.050000000000000000e+02 6.150000000000000000e+01
4.060000000000000000e+02 6.150000000000000000e+01
4.070000000000000000e+02 6.150000000000000000e+01
4.080000000000000000e+02 6.170000000000000284e+01
4.090000000000000000e+02 6.179999999999999716e+01
4.100000000000000000e+02 6.179999999999999716e+01
4.110000000000000000e+02 6.179999999999999716e+01
4.120000000000000000e+02 6.179999999999999716e+01
4.130000000000000000e+02 6.179999999999999716e+01
4.140000000000000000e+02 6.179999999999999716e+01
4.150000000000000000e+02 6.189999999999999858e+01
4.160000000000000000e+02 6.189999999999999858e+01
4.170000000000000000e+02 6.189999999999999858e+01
4.180000000000000000e+02 6.200000000000000000e+01
4.190000000000000000e+02 6.210000000000000142e+01
4.200000000000000000e+02 6.210000000000000142e+01
4.210000000000000000e+02 6.220000000000000284e+01
4.220000000000000000e+02 6.220000000000000284e+01
4.230000000000000000e+02 6.220000000000000284e+01
4.240000000000000000e+02 6.250000000000000000e+01
4.250000000000000000e+02 6.250000000000000000e+01
4.260000000000000000e+02 6.250000000000000000e+01
4.270000000000000000e+02 6.260000000000000142e+01
4.280000000000000000e+02 6.260000000000000142e+01
4.290000000000000000e+02 6.270000000000000284e+01
4.300000000000000000e+02 6.270000000000000284e+01
4.310000000000000000e+02 6.270000000000000284e+01
4.320000000000000000e+02 6.270000000000000284e+01
4.330000000000000000e+02 6.279999999999999716e+01
4.340000000000000000e+02 6.279999999999999716e+01
4.350000000000000000e+02 6.289999999999999858e+01
4.360000000000000000e+02 6.289999999999999858e+01
4.370000000000000000e+02 6.289999999999999858e+01
4.380000000000000000e+02 6.289999999999999858e+01
4.390000000000000000e+02 6.289999999999999858e+01
4.400000000000000000e+02 6.289999999999999858e+01
4.410000000000000000e+02 6.289999999999999858e+01
4.420000000000000000e+02 6.289999999999999858e+01
4.430000000000000000e+02 6.289999999999999858e+01
4.440000000000000000e+02 6.289999999999999858e+01
4.450000000000000000e+02 6.289999999999999858e+01
4.460000000000000000e+02 6.289999999999999858e+01
4.470000000000000000e+02 6.289999999999999858e+01
4.480000000000000000e+02 6.300000000000000000e+01
4.490000000000000000e+02 6.300000000000000000e+01
4.500000000000000000e+02 6.300000000000000000e+01
4.510000000000000000e+02 6.300000000000000000e+01
4.520000000000000000e+02 6.300000000000000000e+01
4.530000000000000000e+02 6.300000000000000000e+01
4.540000000000000000e+02 6.300000000000000000e+01
4.550000000000000000e+02 6.310000000000000142e+01
4.560000000000000000e+02 6.310000000000000142e+01
4.570000000000000000e+02 6.310000000000000142e+01
4.580000000000000000e+02 6.310000000000000142e+01
4.590000000000000000e+02 6.310000000000000142e+01
4.600000000000000000e+02 6.310000000000000142e+01
4.610000000000000000e+02 6.329999999999999716e+01
4.620000000000000000e+02 6.329999999999999716e+01
4.630000000000000000e+02 6.329999999999999716e+01
4.640000000000000000e+02 6.329999999999999716e+01
4.650000000000000000e+02 6.329999999999999716e+01
4.660000000000000000e+02 6.329999999999999716e+01
4.670000000000000000e+02 6.329999999999999716e+01
4.680000000000000000e+02 6.329999999999999716e+01
4.690000000000000000e+02 6.329999999999999716e+01
4.700000000000000000e+02 6.329999999999999716e+01
4.710000000000000000e+02 6.339999999999999858e+01
4.720000000000000000e+02 6.339999999999999858e+01
4.730000000000000000e+02 6.339999999999999858e+01
4.740000000000000000e+02 6.339999999999999858e+01
4.750000000000000000e+02 6.350000000000000000e+01
4.760000000000000000e+02 6.350000000000000000e+01
4.770000000000000000e+02 6.350000000000000000e+01
4.780000000000000000e+02 6.360000000000000142e+01
4.790000000000000000e+02 6.360000000000000142e+01
4.800000000000000000e+02 6.360000000000000142e+01
4.810000000000000000e+02 6.360000000000000142e+01
4.820000000000000000e+02 6.370000000000000284e+01
4.830000000000000000e+02 6.380000000000000426e+01
4.840000000000000000e+02 6.380000000000000426e+01
4.850000000000000000e+02 6.400000000000000000e+01
4.860000000000000000e+02 6.400000000000000000e+01
4.870000000000000000e+02 6.400000000000000000e+01
4.880000000000000000e+02 6.400000000000000000e+01
4.890000000000000000e+02 6.400000000000000000e+01
4.900000000000000000e+02 6.400000000000000000e+01
4.910000000000000000e+02 6.400000000000000000e+01
4.920000000000000000e+02 6.400000000000000000e+01
4.930000000000000000e+02 6.400000000000000000e+01
4.940000000000000000e+02 6.400000000000000000e+01
4.950000000000000000e+02 6.400000000000000000e+01
4.960000000000000000e+02 6.400000000000000000e+01
4.970000000000000000e+02 6.400000000000000000e+01
4.980000000000000000e+02 6.400000000000000000e+01
4.990000000000000000e+02 6.409999999999999432e+01
5.000000000000000000e+02 6.420000000000000284e+01


==> data/decomposer_subtabu3ms/comparison_uf20-91_SATdecomposer.txt <==
1.000000000000000000e+00 4.399999999999999467e+00
2.000000000000000000e+00 7.399999999999999467e+00
3.000000000000000000e+00 9.400000000000000355e+00
4.000000000000000000e+00 1.069999999999999929e+01
5.000000000000000000e+00 1.170000000000000107e+01
6.000000000000000000e+00 1.250000000000000000e+01
7.000000000000000000e+00 1.320000000000000107e+01
8.000000000000000000e+00 1.429999999999999893e+01
9.000000000000000000e+00 1.500000000000000000e+01
1.000000000000000000e+01 1.610000000000000142e+01
1.100000000000000000e+01 1.660000000000000142e+01
1.200000000000000000e+01 1.719999999999999929e+01
1.300000000000000000e+01 1.759999999999999787e+01
1.400000000000000000e+01 1.830000000000000071e+01
1.500000000000000000e+01 1.889999999999999858e+01
1.600000000000000000e+01 1.960000000000000142e+01
1.700000000000000000e+01 2.010000000000000142e+01
1.800000000000000000e+01 2.100000000000000000e+01
1.900000000000000000e+01 2.160000000000000142e+01
2.000000000000000000e+01 2.230000000000000071e+01
2.100000000000000000e+01 2.320000000000000284e+01
2.200000000000000000e+01 2.379999999999999716e+01
2.300000000000000000e+01 2.460000000000000142e+01
2.400000000000000000e+01 2.569999999999999929e+01
2.500000000000000000e+01 2.620000000000000284e+01
2.600000000000000000e+01 2.690000000000000213e+01
2.700000000000000000e+01 2.750000000000000355e+01
2.800000000000000000e+01 2.800000000000000355e+01
2.900000000000000000e+01 2.859999999999999787e+01
3.000000000000000000e+01 2.899999999999999645e+01
3.100000000000000000e+01 2.979999999999999716e+01
3.200000000000000000e+01 3.050000000000000000e+01
3.300000000000000000e+01 3.110000000000000142e+01
3.400000000000000000e+01 3.150000000000000000e+01
3.500000000000000000e+01 3.200000000000000000e+01
3.600000000000000000e+01 3.220000000000000284e+01
3.700000000000000000e+01 3.270000000000000284e+01
3.800000000000000000e+01 3.330000000000000426e+01
3.900000000000000000e+01 3.380000000000000426e+01
4.000000000000000000e+01 3.420000000000000284e+01
4.100000000000000000e+01 3.439999999999999858e+01
4.200000000000000000e+01 3.509999999999999432e+01
4.300000000000000000e+01 3.529999999999999716e+01
4.400000000000000000e+01 3.539999999999999858e+01
4.500000000000000000e+01 3.550000000000000000e+01
4.600000000000000000e+01 3.579999999999999716e+01
4.700000000000000000e+01 3.579999999999999716e+01
4.800000000000000000e+01 3.610000000000000142e+01
4.900000000000000000e+01 3.650000000000000000e+01
5.000000000000000000e+01 3.700000000000000000e+01
5.100000000000000000e+01 3.729999999999999716e+01
5.200000000000000000e+01 3.770000000000000284e+01
5.300000000000000000e+01 3.860000000000000142e+01
5.400000000000000000e+01 3.889999999999999858e+01
5.500000000000000000e+01 3.910000000000000142e+01
5.600000000000000000e+01 3.930000000000000426e+01
5.700000000000000000e+01 3.950000000000000000e+01
5.800000000000000000e+01 3.990000000000000568e+01
5.900000000000000000e+01 4.050000000000000000e+01
6.000000000000000000e+01 4.079999999999999716e+01
6.100000000000000000e+01 4.139999999999999858e+01
6.200000000000000000e+01 4.160000000000000142e+01
6.300000000000000000e+01 4.179999999999999716e+01
6.400000000000000000e+01 4.219999999999999574e+01
6.500000000000000000e+01 4.269999999999999574e+01
6.600000000000000000e+01 4.289999999999999858e+01
6.700000000000000000e+01 4.300000000000000000e+01
6.800000000000000000e+01 4.320000000000000284e+01
6.900000000000000000e+01 4.339999999999999858e+01
7.000000000000000000e+01 4.360000000000000142e+01
7.100000000000000000e+01 4.370000000000000284e+01
7.200000000000000000e+01 4.389999999999999858e+01
7.300000000000000000e+01 4.420000000000000284e+01
7.400000000000000000e+01 4.460000000000000142e+01
7.500000000000000000e+01 4.480000000000000426e+01
7.600000000000000000e+01 4.510000000000000142e+01
7.700000000000000000e+01 4.570000000000000284e+01
7.800000000000000000e+01 4.610000000000000142e+01
7.900000000000000000e+01 4.630000000000000426e+01
8.000000000000000000e+01 4.640000000000000568e+01
8.100000000000000000e+01 4.670000000000000284e+01
8.200000000000000000e+01 4.670000000000000284e+01
8.300000000000000000e+01 4.709999999999999432e+01
8.400000000000000000e+01 4.729999999999999716e+01
8.500000000000000000e+01 4.729999999999999716e+01
8.600000000000000000e+01 4.729999999999999716e+01
8.700000000000000000e+01 4.769999999999999574e+01
8.800000000000000000e+01 4.789999999999999858e+01
8.900000000000000000e+01 4.810000000000000142e+01
9.000000000000000000e+01 4.810000000000000142e+01
9.100000000000000000e+01 4.839999999999999858e+01
9.200000000000000000e+01 4.879999999999999716e+01
9.300000000000000000e+01 4.910000000000000142e+01
9.400000000000000000e+01 4.929999999999999716e+01
9.500000000000000000e+01 4.950000000000000000e+01
9.600000000000000000e+01 4.950000000000000000e+01
9.700000000000000000e+01 4.989999999999999858e+01
9.800000000000000000e+01 5.020000000000000284e+01
9.900000000000000000e+01 5.039999999999999858e+01
1.000000000000000000e+02 5.050000000000000000e+01
1.010000000000000000e+02 5.060000000000000142e+01
1.020000000000000000e+02 5.100000000000000000e+01
1.030000000000000000e+02 5.139999999999999858e+01
1.040000000000000000e+02 5.160000000000000142e+01
1.050000000000000000e+02 5.200000000000000000e+01
1.060000000000000000e+02 5.200000000000000000e+01
1.070000000000000000e+02 5.200000000000000000e+01
1.080000000000000000e+02 5.240000000000000568e+01
1.090000000000000000e+02 5.260000000000000142e+01
1.100000000000000000e+02 5.280000000000000426e+01
1.110000000000000000e+02 5.300000000000000000e+01
1.120000000000000000e+02 5.340000000000000568e+01
1.130000000000000000e+02 5.340000000000000568e+01
1.140000000000000000e+02 5.340000000000000568e+01
1.150000000000000000e+02 5.350000000000000000e+01
1.160000000000000000e+02 5.350000000000000000e+01
1.170000000000000000e+02 5.370000000000000284e+01
1.180000000000000000e+02 5.400000000000000000e+01
1.190000000000000000e+02 5.420000000000000284e+01
1.200000000000000000e+02 5.430000000000000426e+01
1.210000000000000000e+02 5.440000000000000568e+01
1.220000000000000000e+02 5.470000000000000284e+01
1.230000000000000000e+02 5.490000000000000568e+01
1.240000000000000000e+02 5.500000000000000711e+01
1.250000000000000000e+02 5.520000000000000284e+01
1.260000000000000000e+02 5.520000000000000284e+01
1.270000000000000000e+02 5.530000000000000426e+01
1.280000000000000000e+02 5.550000000000000711e+01
1.290000000000000000e+02 5.560000000000000853e+01
1.300000000000000000e+02 5.580000000000000426e+01
1.310000000000000000e+02 5.600000000000000711e+01
1.320000000000000000e+02 5.629999999999999716e+01
1.330000000000000000e+02 5.629999999999999716e+01
1.340000000000000000e+02 5.649999999999999289e+01
1.350000000000000000e+02 5.679999999999999716e+01
1.360000000000000000e+02 5.679999999999999716e+01
1.370000000000000000e+02 5.679999999999999716e+01
1.380000000000000000e+02 5.689999999999999147e+01
1.390000000000000000e+02 5.689999999999999147e+01
1.400000000000000000e+02 5.719999999999999574e+01
1.410000000000000000e+02 5.729999999999999716e+01
1.420000000000000000e+02 5.759999999999999432e+01
1.430000000000000000e+02 5.769999999999999574e+01
1.440000000000000000e+02 5.779999999999999716e+01
1.450000000000000000e+02 5.779999999999999716e+01
1.460000000000000000e+02 5.799999999999999289e+01
1.470000000000000000e+02 5.799999999999999289e+01
1.480000000000000000e+02 5.809999999999999432e+01
1.490000000000000000e+02 5.829999999999999716e+01
1.500000000000000000e+02 5.859999999999999432e+01
1.510000000000000000e+02 5.859999999999999432e+01
1.520000000000000000e+02 5.859999999999999432e+01
1.530000000000000000e+02 5.879999999999999716e+01
1.540000000000000000e+02 5.900000000000000000e+01
1.550000000000000000e+02 5.900000000000000000e+01
1.560000000000000000e+02 5.900000000000000000e+01
1.570000000000000000e+02 5.900000000000000000e+01
1.580000000000000000e+02 5.909999999999999432e+01
1.590000000000000000e+02 5.919999999999999574e+01
1.600000000000000000e+02 5.929999999999999716e+01
1.610000000000000000e+02 5.939999999999999858e+01
1.620000000000000000e+02 5.969999999999999574e+01
1.630000000000000000e+02 5.989999999999999858e+01
1.640000000000000000e+02 6.009999999999999432e+01
1.650000000000000000e+02 6.009999999999999432e+01
1.660000000000000000e+02 6.029999999999999716e+01
1.670000000000000000e+02 6.060000000000000142e+01
1.680000000000000000e+02 6.069999999999999574e+01
1.690000000000000000e+02 6.100000000000000000e+01
1.700000000000000000e+02 6.110000000000000142e+01
1.710000000000000000e+02 6.119999999999999574e+01
1.720000000000000000e+02 6.129999999999999716e+01
1.730000000000000000e+02 6.139999999999999858e+01
1.740000000000000000e+02 6.150000000000000000e+01
1.750000000000000000e+02 6.150000000000000000e+01
1.760000000000000000e+02 6.150000000000000000e+01
1.770000000000000000e+02 6.160000000000000142e+01
1.780000000000000000e+02 6.179999999999999716e+01
1.790000000000000000e+02 6.189999999999999858e+01
1.800000000000000000e+02 6.189999999999999858e+01
1.810000000000000000e+02 6.200000000000000000e+01
1.820000000000000000e+02 6.210000000000000142e+01
1.830000000000000000e+02 6.220000000000000284e+01
1.840000000000000000e+02 6.220000000000000284e+01
1.850000000000000000e+02 6.220000000000000284e+01
1.860000000000000000e+02 6.220000000000000284e+01
1.870000000000000000e+02 6.229999999999999716e+01
1.880000000000000000e+02 6.229999999999999716e+01
1.890000000000000000e+02 6.239999999999999858e+01
1.900000000000000000e+02 6.260000000000000142e+01
1.910000000000000000e+02 6.270000000000000284e+01
1.920000000000000000e+02 6.279999999999999716e+01
1.930000000000000000e+02 6.289999999999999858e+01
1.940000000000000000e+02 6.300000000000000000e+01
1.950000000000000000e+02 6.310000000000000142e+01
1.960000000000000000e+02 6.320000000000000284e+01
1.970000000000000000e+02 6.320000000000000284e+01
1.980000000000000000e+02 6.329999999999999716e+01
1.990000000000000000e+02 6.329999999999999716e+01
2.000000000000000000e+02 6.339999999999999858e+01
2.010000000000000000e+02 6.339999999999999858e+01
2.020000000000000000e+02 6.339999999999999858e+01
2.030000000000000000e+02 6.370000000000000284e+01
2.040000000000000000e+02 6.380000000000000426e+01
2.050000000000000000e+02 6.400000000000000000e+01
2.060000000000000000e+02 6.429999999999999716e+01
2.070000000000000000e+02 6.429999999999999716e+01
2.080000000000000000e+02 6.429999999999999716e+01
2.090000000000000000e+02 6.450000000000000000e+01
2.100000000000000000e+02 6.450000000000000000e+01
2.110000000000000000e+02 6.460000000000000853e+01
2.120000000000000000e+02 6.460000000000000853e+01
2.130000000000000000e+02 6.460000000000000853e+01
2.140000000000000000e+02 6.460000000000000853e+01
2.150000000000000000e+02 6.470000000000000284e+01
2.160000000000000000e+02 6.479999999999999716e+01
2.170000000000000000e+02 6.490000000000000568e+01
2.180000000000000000e+02 6.490000000000000568e+01
2.190000000000000000e+02 6.510000000000000853e+01
2.200000000000000000e+02 6.520000000000000284e+01
2.210000000000000000e+02 6.529999999999999716e+01
2.220000000000000000e+02 6.540000000000000568e+01
2.230000000000000000e+02 6.550000000000000000e+01
2.240000000000000000e+02 6.560000000000000853e+01
2.250000000000000000e+02 6.570000000000000284e+01
2.260000000000000000e+02 6.590000000000000568e+01
2.270000000000000000e+02 6.590000000000000568e+01
2.280000000000000000e+02 6.590000000000000568e+01
2.290000000000000000e+02 6.600000000000000000e+01
2.300000000000000000e+02 6.610000000000000853e+01
2.310000000000000000e+02 6.610000000000000853e+01
2.320000000000000000e+02 6.610000000000000853e+01
2.330000000000000000e+02 6.610000000000000853e+01
2.340000000000000000e+02 6.610000000000000853e+01
2.350000000000000000e+02 6.610000000000000853e+01
2.360000000000000000e+02 6.610000000000000853e+01
2.370000000000000000e+02 6.640000000000000568e+01
2.380000000000000000e+02 6.650000000000000000e+01
2.390000000000000000e+02 6.650000000000000000e+01
2.400000000000000000e+02 6.670000000000000284e+01
2.410000000000000000e+02 6.679999999999999716e+01
2.420000000000000000e+02 6.679999999999999716e+01
2.430000000000000000e+02 6.679999999999999716e+01
2.440000000000000000e+02 6.690000000000000568e+01
2.450000000000000000e+02 6.690000000000000568e+01
2.460000000000000000e+02 6.690000000000000568e+01
2.470000000000000000e+02 6.690000000000000568e+01
2.480000000000000000e+02 6.700000000000000000e+01
2.490000000000000000e+02 6.720000000000000284e+01
2.500000000000000000e+02 6.720000000000000284e+01
2.510000000000000000e+02 6.730000000000001137e+01
2.520000000000000000e+02 6.740000000000000568e+01
2.530000000000000000e+02 6.740000000000000568e+01
2.540000000000000000e+02 6.750000000000000000e+01
2.550000000000000000e+02 6.770000000000000284e+01
2.560000000000000000e+02 6.770000000000000284e+01
2.570000000000000000e+02 6.770000000000000284e+01
2.580000000000000000e+02 6.770000000000000284e+01
2.590000000000000000e+02 6.790000000000000568e+01
2.600000000000000000e+02 6.790000000000000568e+01
2.610000000000000000e+02 6.790000000000000568e+01
2.620000000000000000e+02 6.790000000000000568e+01
2.630000000000000000e+02 6.810000000000000853e+01
2.640000000000000000e+02 6.810000000000000853e+01
2.650000000000000000e+02 6.810000000000000853e+01
2.660000000000000000e+02 6.810000000000000853e+01
2.670000000000000000e+02 6.810000000000000853e+01
2.680000000000000000e+02 6.810000000000000853e+01
2.690000000000000000e+02 6.810000000000000853e+01
2.700000000000000000e+02 6.830000000000001137e+01
2.710000000000000000e+02 6.830000000000001137e+01
2.720000000000000000e+02 6.840000000000000568e+01
2.730000000000000000e+02 6.850000000000000000e+01
2.740000000000000000e+02 6.850000000000000000e+01
2.750000000000000000e+02 6.850000000000000000e+01
2.760000000000000000e+02 6.850000000000000000e+01
2.770000000000000000e+02 6.850000000000000000e+01
2.780000000000000000e+02 6.860000000000000853e+01
2.790000000000000000e+02 6.879999999999999716e+01
2.800000000000000000e+02 6.889999999999999147e+01
2.810000000000000000e+02 6.900000000000000000e+01
2.820000000000000000e+02 6.909999999999999432e+01
2.830000000000000000e+02 6.919999999999998863e+01
2.840000000000000000e+02 6.929999999999999716e+01
2.850000000000000000e+02 6.959999999999999432e+01
2.860000000000000000e+02 6.969999999999998863e+01
2.870000000000000000e+02 6.989999999999999147e+01
2.880000000000000000e+02 7.000000000000000000e+01
2.890000000000000000e+02 7.000000000000000000e+01
2.900000000000000000e+02 7.000000000000000000e+01
2.910000000000000000e+02 7.009999999999999432e+01
2.920000000000000000e+02 7.019999999999998863e+01
2.930000000000000000e+02 7.019999999999998863e+01
2.940000000000000000e+02 7.019999999999998863e+01
2.950000000000000000e+02 7.019999999999998863e+01
2.960000000000000000e+02 7.029999999999999716e+01
2.970000000000000000e+02 7.029999999999999716e+01
2.980000000000000000e+02 7.029999999999999716e+01
2.990000000000000000e+02 7.029999999999999716e+01
3.000000000000000000e+02 7.029999999999999716e+01
3.010000000000000000e+02 7.039999999999999147e+01
3.020000000000000000e+02 7.050000000000000000e+01
3.030000000000000000e+02 7.059999999999999432e+01
3.040000000000000000e+02 7.079999999999999716e+01
3.050000000000000000e+02 7.079999999999999716e+01
3.060000000000000000e+02 7.079999999999999716e+01
3.070000000000000000e+02 7.089999999999999147e+01
3.080000000000000000e+02 7.100000000000000000e+01
3.090000000000000000e+02 7.100000000000000000e+01
3.100000000000000000e+02 7.100000000000000000e+01
3.110000000000000000e+02 7.109999999999999432e+01
3.120000000000000000e+02 7.129999999999999716e+01
3.130000000000000000e+02 7.139999999999999147e+01
3.140000000000000000e+02 7.139999999999999147e+01
3.150000000000000000e+02 7.139999999999999147e+01
3.160000000000000000e+02 7.139999999999999147e+01
3.170000000000000000e+02 7.139999999999999147e+01
3.180000000000000000e+02 7.139999999999999147e+01
3.190000000000000000e+02 7.139999999999999147e+01
3.200000000000000000e+02 7.150000000000000000e+01
3.210000000000000000e+02 7.170000000000000284e+01
3.220000000000000000e+02 7.170000000000000284e+01
3.230000000000000000e+02 7.179999999999999716e+01
3.240000000000000000e+02 7.179999999999999716e+01
3.250000000000000000e+02 7.189999999999999147e+01
3.260000000000000000e+02 7.189999999999999147e+01
3.270000000000000000e+02 7.189999999999999147e+01
3.280000000000000000e+02 7.189999999999999147e+01
3.290000000000000000e+02 7.200000000000000000e+01
3.300000000000000000e+02 7.200000000000000000e+01
3.310000000000000000e+02 7.200000000000000000e+01
3.320000000000000000e+02 7.220000000000000284e+01
3.330000000000000000e+02 7.220000000000000284e+01
3.340000000000000000e+02 7.220000000000000284e+01
3.350000000000000000e+02 7.229999999999999716e+01
3.360000000000000000e+02 7.229999999999999716e+01
3.370000000000000000e+02 7.229999999999999716e+01
3.380000000000000000e+02 7.229999999999999716e+01
3.390000000000000000e+02 7.229999999999999716e+01
3.400000000000000000e+02 7.239999999999999147e+01
3.410000000000000000e+02 7.250000000000000000e+01
3.420000000000000000e+02 7.250000000000000000e+01
3.430000000000000000e+02 7.259999999999999432e+01
3.440000000000000000e+02 7.270000000000000284e+01
3.450000000000000000e+02 7.270000000000000284e+01
3.460000000000000000e+02 7.270000000000000284e+01
3.470000000000000000e+02 7.279999999999999716e+01
3.480000000000000000e+02 7.279999999999999716e+01
3.490000000000000000e+02 7.279999999999999716e+01
3.500000000000000000e+02 7.289999999999999147e+01
3.510000000000000000e+02 7.289999999999999147e+01
3.520000000000000000e+02 7.289999999999999147e+01
3.530000000000000000e+02 7.309999999999999432e+01
3.540000000000000000e+02 7.309999999999999432e+01
3.550000000000000000e+02 7.320000000000000284e+01
3.560000000000000000e+02 7.320000000000000284e+01
3.570000000000000000e+02 7.320000000000000284e+01
3.580000000000000000e+02 7.320000000000000284e+01
3.590000000000000000e+02 7.320000000000000284e+01
3.600000000000000000e+02 7.329999999999999716e+01
3.610000000000000000e+02 7.329999999999999716e+01
3.620000000000000000e+02 7.329999999999999716e+01
3.630000000000000000e+02 7.329999999999999716e+01
3.640000000000000000e+02 7.340000000000000568e+01
3.650000000000000000e+02 7.340000000000000568e+01
3.660000000000000000e+02 7.350000000000000000e+01
3.670000000000000000e+02 7.359999999999999432e+01
3.680000000000000000e+02 7.359999999999999432e+01
3.690000000000000000e+02 7.359999999999999432e+01
3.700000000000000000e+02 7.370000000000000284e+01
3.710000000000000000e+02 7.390000000000000568e+01
3.720000000000000000e+02 7.400000000000000000e+01
3.730000000000000000e+02 7.400000000000000000e+01
3.740000000000000000e+02 7.400000000000000000e+01
3.750000000000000000e+02 7.409999999999999432e+01
3.760000000000000000e+02 7.409999999999999432e+01
3.770000000000000000e+02 7.429999999999999716e+01
3.780000000000000000e+02 7.429999999999999716e+01
3.790000000000000000e+02 7.429999999999999716e+01
3.800000000000000000e+02 7.429999999999999716e+01
3.810000000000000000e+02 7.429999999999999716e+01
3.820000000000000000e+02 7.429999999999999716e+01
3.830000000000000000e+02 7.429999999999999716e+01
3.840000000000000000e+02 7.440000000000000568e+01
3.850000000000000000e+02 7.440000000000000568e+01
3.860000000000000000e+02 7.440000000000000568e+01
3.870000000000000000e+02 7.440000000000000568e+01
3.880000000000000000e+02 7.440000000000000568e+01
3.890000000000000000e+02 7.440000000000000568e+01
3.900000000000000000e+02 7.440000000000000568e+01
3.910000000000000000e+02 7.450000000000000000e+01
3.920000000000000000e+02 7.450000000000000000e+01
3.930000000000000000e+02 7.450000000000000000e+01
3.940000000000000000e+02 7.459999999999999432e+01
3.950000000000000000e+02 7.459999999999999432e+01
3.960000000000000000e+02 7.459999999999999432e+01
3.970000000000000000e+02 7.470000000000000284e+01
3.980000000000000000e+02 7.479999999999999716e+01
3.990000000000000000e+02 7.479999999999999716e+01
4.000000000000000000e+02 7.479999999999999716e+01
4.010000000000000000e+02 7.479999999999999716e+01
4.020000000000000000e+02 7.490000000000000568e+01
4.030000000000000000e+02 7.500000000000000000e+01
4.040000000000000000e+02 7.500000000000000000e+01
4.050000000000000000e+02 7.500000000000000000e+01
4.060000000000000000e+02 7.500000000000000000e+01
4.070000000000000000e+02 7.500000000000000000e+01
4.080000000000000000e+02 7.509999999999999432e+01
4.090000000000000000e+02 7.509999999999999432e+01
4.100000000000000000e+02 7.509999999999999432e+01
4.110000000000000000e+02 7.509999999999999432e+01
4.120000000000000000e+02 7.509999999999999432e+01
4.130000000000000000e+02 7.509999999999999432e+01
4.140000000000000000e+02 7.520000000000000284e+01
4.150000000000000000e+02 7.520000000000000284e+01
4.160000000000000000e+02 7.520000000000000284e+01
4.170000000000000000e+02 7.520000000000000284e+01
4.180000000000000000e+02 7.520000000000000284e+01
4.190000000000000000e+02 7.520000000000000284e+01
4.200000000000000000e+02 7.529999999999999716e+01
4.210000000000000000e+02 7.529999999999999716e+01
4.220000000000000000e+02 7.540000000000000568e+01
4.230000000000000000e+02 7.540000000000000568e+01
4.240000000000000000e+02 7.550000000000000000e+01
4.250000000000000000e+02 7.550000000000000000e+01
4.260000000000000000e+02 7.550000000000000000e+01
4.270000000000000000e+02 7.559999999999999432e+01
4.280000000000000000e+02 7.559999999999999432e+01
4.290000000000000000e+02 7.570000000000000284e+01
4.300000000000000000e+02 7.579999999999999716e+01
4.310000000000000000e+02 7.579999999999999716e+01
4.320000000000000000e+02 7.579999999999999716e+01
4.330000000000000000e+02 7.579999999999999716e+01
4.340000000000000000e+02 7.579999999999999716e+01
4.350000000000000000e+02 7.590000000000000568e+01
4.360000000000000000e+02 7.600000000000000000e+01
4.370000000000000000e+02 7.620000000000000284e+01
4.380000000000000000e+02 7.620000000000000284e+01
4.390000000000000000e+02 7.620000000000000284e+01
4.400000000000000000e+02 7.629999999999999716e+01
4.410000000000000000e+02 7.629999999999999716e+01
4.420000000000000000e+02 7.629999999999999716e+01
4.430000000000000000e+02 7.629999999999999716e+01
4.440000000000000000e+02 7.629999999999999716e+01
4.450000000000000000e+02 7.629999999999999716e+01
4.460000000000000000e+02 7.629999999999999716e+01
4.470000000000000000e+02 7.629999999999999716e+01
4.480000000000000000e+02 7.629999999999999716e+01
4.490000000000000000e+02 7.640000000000000568e+01
4.500000000000000000e+02 7.640000000000000568e+01
4.510000000000000000e+02 7.650000000000000000e+01
4.520000000000000000e+02 7.650000000000000000e+01
4.530000000000000000e+02 7.650000000000000000e+01
4.540000000000000000e+02 7.650000000000000000e+01
4.550000000000000000e+02 7.650000000000000000e+01
4.560000000000000000e+02 7.650000000000000000e+01
4.570000000000000000e+02 7.650000000000000000e+01
4.580000000000000000e+02 7.650000000000000000e+01
4.590000000000000000e+02 7.650000000000000000e+01
4.600000000000000000e+02 7.659999999999999432e+01
4.610000000000000000e+02 7.670000000000000284e+01
4.620000000000000000e+02 7.670000000000000284e+01
4.630000000000000000e+02 7.679999999999999716e+01
4.640000000000000000e+02 7.690000000000000568e+01
4.650000000000000000e+02 7.690000000000000568e+01
4.660000000000000000e+02 7.700000000000000000e+01
4.670000000000000000e+02 7.700000000000000000e+01
4.680000000000000000e+02 7.710000000000000853e+01
4.690000000000000000e+02 7.710000000000000853e+01
4.700000000000000000e+02 7.720000000000000284e+01
4.710000000000000000e+02 7.720000000000000284e+01
4.720000000000000000e+02 7.729999999999999716e+01
4.730000000000000000e+02 7.750000000000000000e+01
4.740000000000000000e+02 7.760000000000000853e+01
4.750000000000000000e+02 7.770000000000000284e+01
4.760000000000000000e+02 7.770000000000000284e+01
4.770000000000000000e+02 7.770000000000000284e+01
4.780000000000000000e+02 7.770000000000000284e+01
4.790000000000000000e+02 7.770000000000000284e+01
4.800000000000000000e+02 7.779999999999999716e+01
4.810000000000000000e+02 7.779999999999999716e+01
4.820000000000000000e+02 7.790000000000000568e+01
4.830000000000000000e+02 7.800000000000000000e+01
4.840000000000000000e+02 7.800000000000000000e+01
4.850000000000000000e+02 7.810000000000000853e+01
4.860000000000000000e+02 7.820000000000000284e+01
4.870000000000000000e+02 7.829999999999999716e+01
4.880000000000000000e+02 7.829999999999999716e+01
4.890000000000000000e+02 7.829999999999999716e+01
4.900000000000000000e+02 7.840000000000000568e+01
4.910000000000000000e+02 7.840000000000000568e+01
4.920000000000000000e+02 7.840000000000000568e+01
4.930000000000000000e+02 7.840000000000000568e+01
4.940000000000000000e+02 7.850000000000000000e+01
4.950000000000000000e+02 7.850000000000000000e+01
4.960000000000000000e+02 7.850000000000000000e+01
4.970000000000000000e+02 7.850000000000000000e+01
4.980000000000000000e+02 7.860000000000000853e+01
4.990000000000000000e+02 7.860000000000000853e+01
5.000000000000000000e+02 7.860000000000000853e+01


==> data/subproblem_accuracy/lfrosc.dat <==
lfrosc accuracy err
2.000000000000000000e+00 8.915600822545926007e+01 3.104088452798123043e+01
4.000000000000000000e+00 9.889452283395995380e+01 6.989224509660828311e+00
6.000000000000000000e+00 9.938419789837340090e+01 6.079999481763608493e+00
8.000000000000000000e+00 9.871859415648663116e+01 4.700099183374578438e+00
1.000000000000000000e+01 9.873095295284923623e+01 5.845066362569164120e+00
1.200000000000000000e+01 9.747336698788996046e+01 7.615233238239815350e+00


==> data/subproblem_accuracy/scale.dat <==
scale accuracy err
2.000000000000000000e+00 4.708291623779863500e+01 3.369098827835386345e+01
4.000000000000000000e+00 9.110825014523871346e+01 1.008046050028307050e+01
6.000000000000000000e+00 9.383836699160407591e+01 8.941067385526711320e+00
8.000000000000000000e+00 9.903450487279131664e+01 3.699982125647082842e+00
1.000000000000000000e+01 9.896046455999093894e+01 4.147912094107896408e+00
1.200000000000000000e+01 9.889452283395995380e+01 6.989224509660828311e+00
1.400000000000000000e+01 9.857893345969142729e+01 7.041269215088369116e+00


==> data/subproblem_accuracy_ground/chip_uf20-01-scale12-size39lfsize10.dat <==
1.000000000000000000e+00 -1.100000000000000000e+01
2.000000000000000000e+00 -8.000000000000000000e+00
3.000000000000000000e+00 -9.000000000000000000e+00
4.000000000000000000e+00 -1.800000000000000000e+01
5.000000000000000000e+00 -1.800000000000000000e+01
6.000000000000000000e+00 -1.000000000000000000e+01
7.000000000000000000e+00 -6.000000000000000000e+00
8.000000000000000000e+00 -1.300000000000000000e+01
9.000000000000000000e+00 -1.400000000000000000e+01
1.000000000000000000e+01 -1.500000000000000000e+01
1.100000000000000000e+01 -1.800000000000000000e+01
1.200000000000000000e+01 -3.000000000000000000e+00
1.300000000000000000e+01 -1.900000000000000000e+01
1.400000000000000000e+01 -7.000000000000000000e+00
1.500000000000000000e+01 -1.000000000000000000e+01
1.600000000000000000e+01 -2.600000000000000000e+01
1.700000000000000000e+01 -1.600000000000000000e+01
1.800000000000000000e+01 -8.000000000000000000e+00
1.900000000000000000e+01 -1.100000000000000000e+01
2.000000000000000000e+01 -6.000000000000000000e+00
2.100000000000000000e+01 -1.600000000000000000e+01
2.200000000000000000e+01 -2.000000000000000000e+00
2.300000000000000000e+01 -9.000000000000000000e+00
2.400000000000000000e+01 -1.000000000000000000e+01
2.500000000000000000e+01 -8.000000000000000000e+00
2.600000000000000000e+01 -1.800000000000000000e+01
2.700000000000000000e+01 -1.700000000000000000e+01
2.800000000000000000e+01 -3.000000000000000000e+00
2.900000000000000000e+01 -8.000000000000000000e+00
3.000000000000000000e+01 -1.100000000000000000e+01
3.100000000000000000e+01 -2.000000000000000000e+01
3.200000000000000000e+01 -1.600000000000000000e+01
3.300000000000000000e+01 -8.000000000000000000e+00
3.400000000000000000e+01 -1.700000000000000000e+01
3.500000000000000000e+01 -7.000000000000000000e+00
3.600000000000000000e+01 -1.300000000000000000e+01
3.700000000000000000e+01 -1.900000000000000000e+01
3.800000000000000000e+01 -1.400000000000000000e+01
3.900000000000000000e+01 -7.000000000000000000e+00
4.000000000000000000e+01 -2.400000000000000000e+01
4.100000000000000000e+01 -2.100000000000000000e+01
4.200000000000000000e+01 -2.700000000000000000e+01
4.300000000000000000e+01 -1.000000000000000000e+01
4.400000000000000000e+01 -1.800000000000000000e+01
4.500000000000000000e+01 -1.100000000000000000e+01
4.600000000000000000e+01 -1.900000000000000000e+01
4.700000000000000000e+01 -1.700000000000000000e+01
4.800000000000000000e+01 -2.000000000000000000e+01
4.900000000000000000e+01 -1.000000000000000000e+01
5.000000000000000000e+01 -1.700000000000000000e+01


==> data/subproblem_accuracy_ground/chip_uf20-01-scale12-size45lfsize4.dat <==
1.000000000000000000e+00 -1.400000000000000000e+01
2.000000000000000000e+00 -8.000000000000000000e+00
3.000000000000000000e+00 -7.000000000000000000e+00
4.000000000000000000e+00 -1.300000000000000000e+01
5.000000000000000000e+00 -1.300000000000000000e+01
6.000000000000000000e+00 -9.000000000000000000e+00
7.000000000000000000e+00 -1.500000000000000000e+01
8.000000000000000000e+00 -1.000000000000000000e+01
9.000000000000000000e+00 -1.800000000000000000e+01
1.000000000000000000e+01 -9.000000000000000000e+00
1.100000000000000000e+01 -4.000000000000000000e+00
1.200000000000000000e+01 -1.000000000000000000e+01
1.300000000000000000e+01 -1.400000000000000000e+01
1.400000000000000000e+01 -2.000000000000000000e+01
1.500000000000000000e+01 -1.300000000000000000e+01
1.600000000000000000e+01 -9.000000000000000000e+00
1.700000000000000000e+01 -1.000000000000000000e+01
1.800000000000000000e+01 -1.600000000000000000e+01
1.900000000000000000e+01 -4.000000000000000000e+00
2.000000000000000000e+01 -9.000000000000000000e+00
2.100000000000000000e+01 -1.700000000000000000e+01
2.200000000000000000e+01 -1.600000000000000000e+01
2.300000000000000000e+01 -1.700000000000000000e+01
2.400000000000000000e+01 -1.200000000000000000e+01
2.500000000000000000e+01 -1.100000000000000000e+01
2.600000000000000000e+01 -1.000000000000000000e+01
2.700000000000000000e+01 -1.100000000000000000e+01
2.800000000000000000e+01 -1.500000000000000000e+01
2.900000000000000000e+01 -6.000000000000000000e+00
3.000000000000000000e+01 -6.000000000000000000e+00
3.100000000000000000e+01 -1.300000000000000000e+01
3.200000000000000000e+01 -2.000000000000000000e+01
3.300000000000000000e+01 -5.000000000000000000e+00
3.400000000000000000e+01 -1.200000000000000000e+01
3.500000000000000000e+01 -1.800000000000000000e+01
3.600000000000000000e+01 -2.200000000000000000e+01
3.700000000000000000e+01 -1.600000000000000000e+01
3.800000000000000000e+01 -1.300000000000000000e+01
3.900000000000000000e+01 -1.000000000000000000e+00
4.000000000000000000e+01 -1.500000000000000000e+01
4.100000000000000000e+01 -1.100000000000000000e+01
4.200000000000000000e+01 -1.300000000000000000e+01
4.300000000000000000e+01 -2.300000000000000000e+01
4.400000000000000000e+01 -7.000000000000000000e+00
4.500000000000000000e+01 -1.600000000000000000e+01
4.600000000000000000e+01 -1.600000000000000000e+01
4.700000000000000000e+01 -1.700000000000000000e+01
4.800000000000000000e+01 -1.100000000000000000e+01
4.900000000000000000e+01 -1.200000000000000000e+01
5.000000000000000000e+01 -2.100000000000000000e+01


==> data/subproblem_accuracy_ground/chip_uf20-01-scale12-size47lfsize2.dat <==
1.000000000000000000e+00 -1.400000000000000000e+01
2.000000000000000000e+00 -4.000000000000000000e+00
3.000000000000000000e+00 -1.400000000000000000e+01
4.000000000000000000e+00 -1.700000000000000000e+01
5.000000000000000000e+00 -1.000000000000000000e+01
6.000000000000000000e+00 -1.500000000000000000e+01
7.000000000000000000e+00 -1.500000000000000000e+01
8.000000000000000000e+00 -1.300000000000000000e+01
9.000000000000000000e+00 -1.000000000000000000e+01
1.000000000000000000e+01 -1.100000000000000000e+01
1.100000000000000000e+01 -6.000000000000000000e+00
1.200000000000000000e+01 -1.700000000000000000e+01
1.300000000000000000e+01 -2.000000000000000000e+01
1.400000000000000000e+01 -1.200000000000000000e+01
1.500000000000000000e+01 -1.300000000000000000e+01
1.600000000000000000e+01 -2.000000000000000000e+00
1.700000000000000000e+01 -1.300000000000000000e+01
1.800000000000000000e+01 -1.100000000000000000e+01
1.900000000000000000e+01 -7.000000000000000000e+00
2.000000000000000000e+01 -9.000000000000000000e+00
2.100000000000000000e+01 -1.500000000000000000e+01
2.200000000000000000e+01 -1.200000000000000000e+01
2.300000000000000000e+01 -9.000000000000000000e+00
2.400000000000000000e+01 -2.000000000000000000e+00
2.500000000000000000e+01 -1.000000000000000000e+01
2.600000000000000000e+01 -1.300000000000000000e+01
2.700000000000000000e+01 7.000000000000000000e+00
2.800000000000000000e+01 -5.000000000000000000e+00
2.900000000000000000e+01 -1.800000000000000000e+01
3.000000000000000000e+01 -1.700000000000000000e+01
3.100000000000000000e+01 3.000000000000000000e+00
3.200000000000000000e+01 -1.600000000000000000e+01
3.300000000000000000e+01 -2.000000000000000000e+01
3.400000000000000000e+01 -2.200000000000000000e+01
3.500000000000000000e+01 -2.300000000000000000e+01
3.600000000000000000e+01 -6.000000000000000000e+00
3.700000000000000000e+01 -1.400000000000000000e+01
3.800000000000000000e+01 -9.000000000000000000e+00
3.900000000000000000e+01 -2.000000000000000000e+01
4.000000000000000000e+01 -1.000000000000000000e+01
4.100000000000000000e+01 -1.700000000000000000e+01
4.200000000000000000e+01 -1.300000000000000000e+01
4.300000000000000000e+01 -1.200000000000000000e+01
4.400000000000000000e+01 -9.000000000000000000e+00
4.500000000000000000e+01 -1.400000000000000000e+01
4.600000000000000000e+01 -1.100000000000000000e+01
4.700000000000000000e+01 -1.200000000000000000e+01
4.800000000000000000e+01 -1.500000000000000000e+01
4.900000000000000000e+01 -1.800000000000000000e+01
5.000000000000000000e+01 -8.000000000000000000e+00


==> data/subproblem_accuracy_ground/chip_uf20-01-scale2-size45lfsize4.dat <==
1.000000000000000000e+00 -1.000000000000000000e+01
2.000000000000000000e+00 -4.000000000000000000e+00
3.000000000000000000e+00 -5.000000000000000000e+00
4.000000000000000000e+00 -1.100000000000000000e+01
5.000000000000000000e+00 -5.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+00
7.000000000000000000e+00 -7.000000000000000000e+00
8.000000000000000000e+00 2.000000000000000000e+00
9.000000000000000000e+00 -1.000000000000000000e+00
1.000000000000000000e+01 -9.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00
1.200000000000000000e+01 -2.000000000000000000e+00
1.300000000000000000e+01 -6.000000000000000000e+00
1.400000000000000000e+01 -7.000000000000000000e+00
1.500000000000000000e+01 -9.000000000000000000e+00
1.600000000000000000e+01 -1.000000000000000000e+00
1.700000000000000000e+01 -1.500000000000000000e+01
1.800000000000000000e+01 -9.000000000000000000e+00
1.900000000000000000e+01 1.000000000000000000e+00
2.000000000000000000e+01 -5.000000000000000000e+00
2.100000000000000000e+01 -4.000000000000000000e+00
2.200000000000000000e+01 -6.000000000000000000e+00
2.300000000000000000e+01 -1.700000000000000000e+01
2.400000000000000000e+01 -5.000000000000000000e+00
2.500000000000000000e+01 -1.000000000000000000e+01
2.600000000000000000e+01 -2.000000000000000000e+00
2.700000000000000000e+01 -1.100000000000000000e+01
2.800000000000000000e+01 -9.000000000000000000e+00
2.900000000000000000e+01 -2.000000000000000000e+01
3.000000000000000000e+01 -3.000000000000000000e+00
3.100000000000000000e+01 -8.000000000000000000e+00
3.200000000000000000e+01 -1.300000000000000000e+01
3.300000000000000000e+01 -2.000000000000000000e+00
3.400000000000000000e+01 -8.000000000000000000e+00
3.500000000000000000e+01 -1.300000000000000000e+01
3.600000000000000000e+01 -1.400000000000000000e+01
3.700000000000000000e+01 -1.000000000000000000e+01
3.800000000000000000e+01 -1.100000000000000000e+01
3.900000000000000000e+01 -1.300000000000000000e+01
4.000000000000000000e+01 -5.000000000000000000e+00
4.100000000000000000e+01 -1.000000000000000000e+01
4.200000000000000000e+01 -1.000000000000000000e+01
4.300000000000000000e+01 -1.300000000000000000e+01
4.400000000000000000e+01 -1.300000000000000000e+01
4.500000000000000000e+01 -1.300000000000000000e+01
4.600000000000000000e+01 -6.000000000000000000e+00
4.700000000000000000e+01 -7.000000000000000000e+00
4.800000000000000000e+01 -5.000000000000000000e+00
4.900000000000000000e+01 -1.000000000000000000e+01
5.000000000000000000e+01 -1.000000000000000000e+01


==> data/subproblem_accuracy_ground/qbsolv_uf20-01-scale12-size39lfsize10.dat <==
1.000000000000000000e+00 -1.100000000000000000e+01
2.000000000000000000e+00 -8.000000000000000000e+00
3.000000000000000000e+00 -9.000000000000000000e+00
4.000000000000000000e+00 -1.800000000000000000e+01
5.000000000000000000e+00 -1.800000000000000000e+01
6.000000000000000000e+00 -1.000000000000000000e+01
7.000000000000000000e+00 -6.000000000000000000e+00
8.000000000000000000e+00 -1.300000000000000000e+01
9.000000000000000000e+00 -1.400000000000000000e+01
1.000000000000000000e+01 -1.500000000000000000e+01
1.100000000000000000e+01 -1.800000000000000000e+01
1.200000000000000000e+01 -3.000000000000000000e+00
1.300000000000000000e+01 -1.900000000000000000e+01
1.400000000000000000e+01 -7.000000000000000000e+00
1.500000000000000000e+01 -1.000000000000000000e+01
1.600000000000000000e+01 -2.600000000000000000e+01
1.700000000000000000e+01 -1.700000000000000000e+01
1.800000000000000000e+01 -8.000000000000000000e+00
1.900000000000000000e+01 -1.100000000000000000e+01
2.000000000000000000e+01 -6.000000000000000000e+00
2.100000000000000000e+01 -1.600000000000000000e+01
2.200000000000000000e+01 -2.000000000000000000e+00
2.300000000000000000e+01 -9.000000000000000000e+00
2.400000000000000000e+01 -1.000000000000000000e+01
2.500000000000000000e+01 -8.000000000000000000e+00
2.600000000000000000e+01 -1.800000000000000000e+01
2.700000000000000000e+01 -1.700000000000000000e+01
2.800000000000000000e+01 -6.000000000000000000e+00
2.900000000000000000e+01 -8.000000000000000000e+00
3.000000000000000000e+01 -1.100000000000000000e+01
3.100000000000000000e+01 -2.000000000000000000e+01
3.200000000000000000e+01 -1.900000000000000000e+01
3.300000000000000000e+01 -8.000000000000000000e+00
3.400000000000000000e+01 -1.700000000000000000e+01
3.500000000000000000e+01 -8.000000000000000000e+00
3.600000000000000000e+01 -1.300000000000000000e+01
3.700000000000000000e+01 -1.900000000000000000e+01
3.800000000000000000e+01 -1.400000000000000000e+01
3.900000000000000000e+01 -7.000000000000000000e+00
4.000000000000000000e+01 -2.400000000000000000e+01
4.100000000000000000e+01 -2.100000000000000000e+01
4.200000000000000000e+01 -2.700000000000000000e+01
4.300000000000000000e+01 -1.000000000000000000e+01
4.400000000000000000e+01 -1.800000000000000000e+01
4.500000000000000000e+01 -1.100000000000000000e+01
4.600000000000000000e+01 -1.900000000000000000e+01
4.700000000000000000e+01 -1.700000000000000000e+01
4.800000000000000000e+01 -2.000000000000000000e+01
4.900000000000000000e+01 -1.000000000000000000e+01
5.000000000000000000e+01 -1.700000000000000000e+01


==> data/subproblem_accuracy_ground/qbsolv_uf20-01-scale12-size45lfsize4.dat <==
1.000000000000000000e+00 -1.400000000000000000e+01
2.000000000000000000e+00 -8.000000000000000000e+00
3.000000000000000000e+00 -7.000000000000000000e+00
4.000000000000000000e+00 -1.400000000000000000e+01
5.000000000000000000e+00 -1.300000000000000000e+01
6.000000000000000000e+00 -9.000000000000000000e+00
7.000000000000000000e+00 -1.500000000000000000e+01
8.000000000000000000e+00 -1.000000000000000000e+01
9.000000000000000000e+00 -1.800000000000000000e+01
1.000000000000000000e+01 -9.000000000000000000e+00
1.100000000000000000e+01 -4.000000000000000000e+00
1.200000000000000000e+01 -1.000000000000000000e+01
1.300000000000000000e+01 -1.400000000000000000e+01
1.400000000000000000e+01 -2.000000000000000000e+01
1.500000000000000000e+01 -1.500000000000000000e+01
1.600000000000000000e+01 -9.000000000000000000e+00
1.700000000000000000e+01 -1.000000000000000000e+01
1.800000000000000000e+01 -1.600000000000000000e+01
1.900000000000000000e+01 -4.000000000000000000e+00
2.000000000000000000e+01 -9.000000000000000000e+00
2.100000000000000000e+01 -1.700000000000000000e+01
2.200000000000000000e+01 -1.600000000000000000e+01
2.300000000000000000e+01 -1.700000000000000000e+01
2.400000000000000000e+01 -1.200000000000000000e+01
2.500000000000000000e+01 -1.100000000000000000e+01
2.600000000000000000e+01 -1.000000000000000000e+01
2.700000000000000000e+01 -1.100000000000000000e+01
2.800000000000000000e+01 -1.500000000000000000e+01
2.900000000000000000e+01 -6.000000000000000000e+00
3.000000000000000000e+01 -6.000000000000000000e+00
3.100000000000000000e+01 -1.300000000000000000e+01
3.200000000000000000e+01 -2.000000000000000000e+01
3.300000000000000000e+01 -5.000000000000000000e+00
3.400000000000000000e+01 -1.500000000000000000e+01
3.500000000000000000e+01 -1.800000000000000000e+01
3.600000000000000000e+01 -2.200000000000000000e+01
3.700000000000000000e+01 -1.600000000000000000e+01
3.800000000000000000e+01 -1.300000000000000000e+01
3.900000000000000000e+01 -7.000000000000000000e+00
4.000000000000000000e+01 -1.500000000000000000e+01
4.100000000000000000e+01 -1.100000000000000000e+01
4.200000000000000000e+01 -1.400000000000000000e+01
4.300000000000000000e+01 -2.300000000000000000e+01
4.400000000000000000e+01 -7.000000000000000000e+00
4.500000000000000000e+01 -1.600000000000000000e+01
4.600000000000000000e+01 -1.600000000000000000e+01
4.700000000000000000e+01 -1.700000000000000000e+01
4.800000000000000000e+01 -1.100000000000000000e+01
4.900000000000000000e+01 -1.200000000000000000e+01
5.000000000000000000e+01 -2.100000000000000000e+01


==> data/subproblem_accuracy_ground/qbsolv_uf20-01-scale12-size47lfsize2.dat <==
1.000000000000000000e+00 -1.400000000000000000e+01
2.000000000000000000e+00 -7.000000000000000000e+00
3.000000000000000000e+00 -1.500000000000000000e+01
4.000000000000000000e+00 -1.700000000000000000e+01
5.000000000000000000e+00 -1.200000000000000000e+01
6.000000000000000000e+00 -1.800000000000000000e+01
7.000000000000000000e+00 -1.500000000000000000e+01
8.000000000000000000e+00 -1.400000000000000000e+01
9.000000000000000000e+00 -1.600000000000000000e+01
1.000000000000000000e+01 -1.100000000000000000e+01
1.100000000000000000e+01 -1.100000000000000000e+01
1.200000000000000000e+01 -1.700000000000000000e+01
1.300000000000000000e+01 -2.000000000000000000e+01
1.400000000000000000e+01 -1.500000000000000000e+01
1.500000000000000000e+01 -1.400000000000000000e+01
1.600000000000000000e+01 -2.000000000000000000e+00
1.700000000000000000e+01 -1.300000000000000000e+01
1.800000000000000000e+01 -1.200000000000000000e+01
1.900000000000000000e+01 -7.000000000000000000e+00
2.000000000000000000e+01 -9.000000000000000000e+00
2.100000000000000000e+01 -2.000000000000000000e+01
2.200000000000000000e+01 -1.200000000000000000e+01
2.300000000000000000e+01 -1.100000000000000000e+01
2.400000000000000000e+01 -6.000000000000000000e+00
2.500000000000000000e+01 -1.000000000000000000e+01
2.600000000000000000e+01 -1.700000000000000000e+01
2.700000000000000000e+01 -2.000000000000000000e+00
2.800000000000000000e+01 -6.000000000000000000e+00
2.900000000000000000e+01 -2.000000000000000000e+01
3.000000000000000000e+01 -1.700000000000000000e+01
3.100000000000000000e+01 -1.000000000000000000e+00
3.200000000000000000e+01 -1.600000000000000000e+01
3.300000000000000000e+01 -2.100000000000000000e+01
3.400000000000000000e+01 -2.300000000000000000e+01
3.500000000000000000e+01 -2.600000000000000000e+01
3.600000000000000000e+01 -8.000000000000000000e+00
3.700000000000000000e+01 -1.400000000000000000e+01
3.800000000000000000e+01 -1.200000000000000000e+01
3.900000000000000000e+01 -2.000000000000000000e+01
4.000000000000000000e+01 -1.200000000000000000e+01
4.100000000000000000e+01 -1.700000000000000000e+01
4.200000000000000000e+01 -1.300000000000000000e+01
4.300000000000000000e+01 -1.200000000000000000e+01
4.400000000000000000e+01 -1.300000000000000000e+01
4.500000000000000000e+01 -1.500000000000000000e+01
4.600000000000000000e+01 -1.100000000000000000e+01
4.700000000000000000e+01 -1.200000000000000000e+01
4.800000000000000000e+01 -1.700000000000000000e+01
4.900000000000000000e+01 -1.800000000000000000e+01
5.000000000000000000e+01 -1.200000000000000000e+01


==> data/subproblem_accuracy_ground/qbsolv_uf20-01-scale2-size45lfsize4.dat <==
1.000000000000000000e+00 -1.400000000000000000e+01
2.000000000000000000e+00 -1.100000000000000000e+01
3.000000000000000000e+00 -1.100000000000000000e+01
4.000000000000000000e+00 -1.700000000000000000e+01
5.000000000000000000e+00 -1.000000000000000000e+01
6.000000000000000000e+00 -4.000000000000000000e+00
7.000000000000000000e+00 -1.500000000000000000e+01
8.000000000000000000e+00 -7.000000000000000000e+00
9.000000000000000000e+00 -1.400000000000000000e+01
1.000000000000000000e+01 -1.800000000000000000e+01
1.100000000000000000e+01 -5.000000000000000000e+00
1.200000000000000000e+01 -1.000000000000000000e+01
1.300000000000000000e+01 -1.000000000000000000e+01
1.400000000000000000e+01 -1.400000000000000000e+01
1.500000000000000000e+01 -1.500000000000000000e+01
1.600000000000000000e+01 -7.000000000000000000e+00
1.700000000000000000e+01 -2.100000000000000000e+01
1.800000000000000000e+01 -1.500000000000000000e+01
1.900000000000000000e+01 -7.000000000000000000e+00
2.000000000000000000e+01 -1.100000000000000000e+01
2.100000000000000000e+01 -1.100000000000000000e+01
2.200000000000000000e+01 -1.100000000000000000e+01
2.300000000000000000e+01 -2.200000000000000000e+01
2.400000000000000000e+01 -1.400000000000000000e+01
2.500000000000000000e+01 -1.400000000000000000e+01
2.600000000000000000e+01 -1.200000000000000000e+01
2.700000000000000000e+01 -2.100000000000000000e+01
2.800000000000000000e+01 -1.200000000000000000e+01
2.900000000000000000e+01 -2.500000000000000000e+01
3.000000000000000000e+01 -7.000000000000000000e+00
3.100000000000000000e+01 -9.000000000000000000e+00
3.200000000000000000e+01 -2.000000000000000000e+01
3.300000000000000000e+01 -1.000000000000000000e+01
3.400000000000000000e+01 -1.500000000000000000e+01
3.500000000000000000e+01 -1.900000000000000000e+01
3.600000000000000000e+01 -2.200000000000000000e+01
3.700000000000000000e+01 -1.500000000000000000e+01
3.800000000000000000e+01 -1.100000000000000000e+01
3.900000000000000000e+01 -1.600000000000000000e+01
4.000000000000000000e+01 -1.200000000000000000e+01
4.100000000000000000e+01 -1.500000000000000000e+01
4.200000000000000000e+01 -1.500000000000000000e+01
4.300000000000000000e+01 -2.100000000000000000e+01
4.400000000000000000e+01 -1.900000000000000000e+01
4.500000000000000000e+01 -2.100000000000000000e+01
4.600000000000000000e+01 -1.200000000000000000e+01
4.700000000000000000e+01 -1.300000000000000000e+01
4.800000000000000000e+01 -1.300000000000000000e+01
4.900000000000000000e+01 -1.500000000000000000e+01
5.000000000000000000e+01 -1.800000000000000000e+01


==> data/subproblem_energy/energy_curve.dat <==
scale rate
1	81.46406508
2	88.89814976
4	98.68269649
6	98.93580771
8	99.65820613
10	99.44559218
12	99.18588318
14	98.04861138
16	97.94895665

==> data/subproblem_energy/energy_scatter.dat <==
scale rate
1	82.9213623
2	88.79677027
4	98.65815884
6	99.00578356
8	99.85825308
10	99.30988135
12	98.91250694
14	97.67312981
16	97.62213951
1	86.38398125
2	91.95235603
4	99.35971622
6	99.80270777
8	99.87175857
10	99.71360613
12	99.61417639
14	97.80907178
16	98.13019685
1	79.97239026
2	88.47388636
4	98.85669177
6	99.27683555
8	99.46461612
10	98.76601126
12	98.72741708
14	97.8843937
16	96.82663996
1	78.13961579
2	87.05824165
4	98.55658738
6	98.83879029
8	99.48893427
10	99.37549674
12	99.28838802
14	97.84642204
16	97.88032028
1	81.66229766
2	88.29028544
4	98.7938049
6	99.57870627
8	99.61750769
10	99.58960246
12	99.19832681
14	98.64158642
16	98.4092693
1	80.23559349
2	89.22145028
4	98.65018572
6	99.53301932
8	99.81791878
10	99.57285653
12	99.22434553
14	98.51224627
16	98.15429403
1	81.01501187
2	88.59748826
4	98.66154275
6	99.4185977
8	99.65541047
10	99.672186
12	99.35923557
14	98.4716528
16	98.50944274
1	82.39133604
2	88.64508761
4	98.36862646
6	99.61597477
8	99.45766386
10	99.1196751
12	99.15914644
14	98.12088621
16	98.81922325
1	79.62412383
2	88.73027982
4	98.55866098
6	99.10130267
8	99.57469197
10	99.55261284
12	99.15254871
14	98.36197202
16	98.03426005
1	82.29493834
2	89.21565184
4	98.36298988
6	99.10424967
8	99.77530647
10	99.78399344
12	99.22274034
14	97.16475279
16	97.10378056

==> data/subproblem_trajectory_lfrosc/trajectory_lfrosc10.dat <==
1.000000000000000000e+00 9.021999999999999886e+01
2.000000000000000000e+00 9.318899999999999295e+01
3.000000000000000000e+00 9.450499999999999545e+01
4.000000000000000000e+00 9.571300000000002228e+01
5.000000000000000000e+00 9.626200000000001467e+01
6.000000000000000000e+00 9.648200000000001353e+01
7.000000000000000000e+00 9.659200000000001296e+01
8.000000000000000000e+00 9.703099999999999170e+01
9.000000000000000000e+00 9.703099999999999170e+01
1.000000000000000000e+01 9.714099999999999113e+01
1.100000000000000000e+01 9.714099999999999113e+01
1.200000000000000000e+01 9.714099999999999113e+01
1.300000000000000000e+01 9.714099999999999113e+01
1.400000000000000000e+01 9.714199999999998170e+01
1.500000000000000000e+01 9.725099999999999056e+01
1.600000000000000000e+01 9.725099999999999056e+01
1.700000000000000000e+01 9.714199999999998170e+01
1.800000000000000000e+01 9.714199999999998170e+01
1.900000000000000000e+01 9.725199999999998113e+01
2.000000000000000000e+01 9.725199999999998113e+01
2.100000000000000000e+01 9.725199999999998113e+01
2.200000000000000000e+01 9.736199999999999477e+01
2.300000000000000000e+01 9.736199999999999477e+01
2.400000000000000000e+01 9.714199999999999591e+01
2.500000000000000000e+01 9.725199999999999534e+01
2.600000000000000000e+01 9.747199999999999420e+01
2.700000000000000000e+01 9.758099999999998886e+01
2.800000000000000000e+01 9.736099999999999000e+01
2.900000000000000000e+01 9.736099999999999000e+01
3.000000000000000000e+01 9.747099999999998943e+01
3.100000000000000000e+01 9.736099999999999000e+01
3.200000000000000000e+01 9.725099999999999056e+01
3.300000000000000000e+01 9.725199999999998113e+01
3.400000000000000000e+01 9.725199999999998113e+01
3.500000000000000000e+01 9.725199999999998113e+01
3.600000000000000000e+01 9.736099999999999000e+01
3.700000000000000000e+01 9.736099999999999000e+01
3.800000000000000000e+01 9.779999999999998295e+01
3.900000000000000000e+01 9.790999999999999659e+01
4.000000000000000000e+01 9.790999999999999659e+01
4.100000000000000000e+01 9.790999999999999659e+01
4.200000000000000000e+01 9.790999999999999659e+01
4.300000000000000000e+01 9.790999999999999659e+01
4.400000000000000000e+01 9.790999999999999659e+01
4.500000000000000000e+01 9.790999999999999659e+01
4.600000000000000000e+01 9.801999999999999602e+01
4.700000000000000000e+01 9.801999999999999602e+01
4.800000000000000000e+01 9.768999999999998352e+01
4.900000000000000000e+01 9.779999999999998295e+01
5.000000000000000000e+01 9.758099999999998886e+01


==> data/subproblem_trajectory_lfrosc/trajectory_lfrosc12.dat <==
1.000000000000000000e+00 9.043999999999999773e+01
2.000000000000000000e+00 9.307900000000000773e+01
3.000000000000000000e+00 9.417799999999999727e+01
4.000000000000000000e+00 9.472700000000000387e+01
5.000000000000000000e+00 9.615300000000000580e+01
6.000000000000000000e+00 9.582200000000001694e+01
7.000000000000000000e+00 9.626200000000001467e+01
8.000000000000000000e+00 9.648199999999999932e+01
9.000000000000000000e+00 9.648199999999999932e+01
1.000000000000000000e+01 9.648199999999999932e+01
1.100000000000000000e+01 9.692099999999999227e+01
1.200000000000000000e+01 9.703099999999999170e+01
1.300000000000000000e+01 9.703099999999999170e+01
1.400000000000000000e+01 9.703099999999999170e+01
1.500000000000000000e+01 9.703199999999999648e+01
1.600000000000000000e+01 9.703100000000000591e+01
1.700000000000000000e+01 9.703100000000000591e+01
1.800000000000000000e+01 9.714100000000000534e+01
1.900000000000000000e+01 9.714100000000000534e+01
2.000000000000000000e+01 9.725100000000000477e+01
2.100000000000000000e+01 9.725100000000000477e+01
2.200000000000000000e+01 9.725100000000000477e+01
2.300000000000000000e+01 9.725100000000000477e+01
2.400000000000000000e+01 9.725100000000000477e+01
2.500000000000000000e+01 9.725100000000000477e+01
2.600000000000000000e+01 9.714099999999999113e+01
2.700000000000000000e+01 9.714099999999999113e+01
2.800000000000000000e+01 9.714099999999999113e+01
2.900000000000000000e+01 9.725100000000000477e+01
3.000000000000000000e+01 9.714099999999999113e+01
3.100000000000000000e+01 9.725000000000000000e+01
3.200000000000000000e+01 9.735999999999999943e+01
3.300000000000000000e+01 9.725000000000001421e+01
3.400000000000000000e+01 9.725000000000001421e+01
3.500000000000000000e+01 9.725000000000000000e+01
3.600000000000000000e+01 9.746999999999999886e+01
3.700000000000000000e+01 9.746999999999999886e+01
3.800000000000000000e+01 9.746999999999999886e+01
3.900000000000000000e+01 9.757999999999998408e+01
4.000000000000000000e+01 9.768999999999998352e+01
4.100000000000000000e+01 9.779999999999998295e+01
4.200000000000000000e+01 9.779999999999998295e+01
4.300000000000000000e+01 9.790999999999999659e+01
4.400000000000000000e+01 9.790999999999999659e+01
4.500000000000000000e+01 9.790999999999999659e+01
4.600000000000000000e+01 9.790999999999999659e+01
4.700000000000000000e+01 9.790999999999999659e+01
4.800000000000000000e+01 9.801999999999999602e+01
4.900000000000000000e+01 9.802000000000001023e+01
5.000000000000000000e+01 9.812999999999999545e+01


==> data/subproblem_trajectory_lfrosc/trajectory_lfrosc2.dat <==
1.000000000000000000e+00 9.274799999999999045e+01
2.000000000000000000e+00 9.472599999999999909e+01
3.000000000000000000e+00 9.384700000000000841e+01
4.000000000000000000e+00 9.527599999999999625e+01
5.000000000000000000e+00 9.571299999999999386e+01
6.000000000000000000e+00 9.670199999999999818e+01
7.000000000000000000e+00 9.593300000000002115e+01
8.000000000000000000e+00 9.582300000000000750e+01
9.000000000000000000e+00 9.593300000000002115e+01
1.000000000000000000e+01 9.505400000000001626e+01
1.100000000000000000e+01 9.604299999999999216e+01
1.200000000000000000e+01 9.582299999999999329e+01
1.300000000000000000e+01 9.626200000000000045e+01
1.400000000000000000e+01 9.670200000000001239e+01
1.500000000000000000e+01 9.670300000000000296e+01
1.600000000000000000e+01 9.626399999999998158e+01
1.700000000000000000e+01 9.648199999999999932e+01
1.800000000000000000e+01 9.615299999999999159e+01
1.900000000000000000e+01 9.560399999999999920e+01
2.000000000000000000e+01 9.626300000000000523e+01
2.100000000000000000e+01 9.560299999999998022e+01
2.200000000000000000e+01 9.538399999999998613e+01
2.300000000000000000e+01 9.670300000000000296e+01
2.400000000000000000e+01 9.615399999999999636e+01
2.500000000000000000e+01 9.637300000000000466e+01
2.600000000000000000e+01 9.648299999999998988e+01
2.700000000000000000e+01 9.615300000000000580e+01
2.800000000000000000e+01 9.648199999999999932e+01
2.900000000000000000e+01 9.604499999999998749e+01
3.000000000000000000e+01 9.626300000000000523e+01
3.100000000000000000e+01 9.703300000000000125e+01
3.200000000000000000e+01 9.736100000000000421e+01
3.300000000000000000e+01 9.736099999999999000e+01
3.400000000000000000e+01 9.769099999999998829e+01
3.500000000000000000e+01 9.659400000000000830e+01
3.600000000000000000e+01 9.626399999999998158e+01
3.700000000000000000e+01 9.637399999999999523e+01
3.800000000000000000e+01 9.692299999999998761e+01
3.900000000000000000e+01 9.692199999999999704e+01
4.000000000000000000e+01 9.692199999999999704e+01
4.100000000000000000e+01 9.670300000000000296e+01
4.200000000000000000e+01 9.681199999999999761e+01
4.300000000000000000e+01 9.714099999999999113e+01
4.400000000000000000e+01 9.615299999999999159e+01
4.500000000000000000e+01 9.604299999999999216e+01
4.600000000000000000e+01 9.615399999999999636e+01
4.700000000000000000e+01 9.549499999999999034e+01
4.800000000000000000e+01 9.769100000000000250e+01
4.900000000000000000e+01 9.747099999999998943e+01
5.000000000000000000e+01 9.626200000000000045e+01


==> data/subproblem_trajectory_lfrosc/trajectory_lfrosc4.dat <==
1.000000000000000000e+00 9.263899999999999579e+01
2.000000000000000000e+00 9.439699999999999136e+01
3.000000000000000000e+00 9.560299999999999443e+01
4.000000000000000000e+00 9.681199999999999761e+01
5.000000000000000000e+00 9.692199999999999704e+01
6.000000000000000000e+00 9.725199999999999534e+01
7.000000000000000000e+00 9.714199999999999591e+01
8.000000000000000000e+00 9.747100000000000364e+01
9.000000000000000000e+00 9.769100000000000250e+01
1.000000000000000000e+01 9.791100000000000136e+01
1.100000000000000000e+01 9.802099999999998658e+01
1.200000000000000000e+01 9.780099999999998772e+01
1.300000000000000000e+01 9.791099999999998715e+01
1.400000000000000000e+01 9.791099999999998715e+01
1.500000000000000000e+01 9.802099999999998658e+01
1.600000000000000000e+01 9.758100000000000307e+01
1.700000000000000000e+01 9.779999999999999716e+01
1.800000000000000000e+01 9.779999999999999716e+01
1.900000000000000000e+01 9.801999999999999602e+01
2.000000000000000000e+01 9.790999999999999659e+01
2.100000000000000000e+01 9.845999999999999375e+01
2.200000000000000000e+01 9.834999999999999432e+01
2.300000000000000000e+01 9.834999999999999432e+01
2.400000000000000000e+01 9.834999999999999432e+01
2.500000000000000000e+01 9.823999999999998067e+01
2.600000000000000000e+01 9.812999999999998124e+01
2.700000000000000000e+01 9.834999999999999432e+01
2.800000000000000000e+01 9.834999999999999432e+01
2.900000000000000000e+01 9.834999999999999432e+01
3.000000000000000000e+01 9.834999999999999432e+01
3.100000000000000000e+01 9.834999999999999432e+01
3.200000000000000000e+01 9.834999999999999432e+01
3.300000000000000000e+01 9.834999999999999432e+01
3.400000000000000000e+01 9.801999999999998181e+01
3.500000000000000000e+01 9.834999999999999432e+01
3.600000000000000000e+01 9.812999999999999545e+01
3.700000000000000000e+01 9.834999999999999432e+01
3.800000000000000000e+01 9.834999999999999432e+01
3.900000000000000000e+01 9.779999999999998295e+01
4.000000000000000000e+01 9.758099999999998886e+01
4.100000000000000000e+01 9.801999999999999602e+01
4.200000000000000000e+01 9.790999999999999659e+01
4.300000000000000000e+01 9.768999999999998352e+01
4.400000000000000000e+01 9.790999999999999659e+01
4.500000000000000000e+01 9.812999999999999545e+01
4.600000000000000000e+01 9.834999999999999432e+01
4.700000000000000000e+01 9.834999999999999432e+01
4.800000000000000000e+01 9.834999999999999432e+01
4.900000000000000000e+01 9.812999999999999545e+01
5.000000000000000000e+01 9.801999999999999602e+01


==> data/subproblem_trajectory_lfrosc/trajectory_lfrosc6.dat <==
1.000000000000000000e+00 9.164899999999998670e+01
2.000000000000000000e+00 9.406799999999999784e+01
3.000000000000000000e+00 9.582399999999999807e+01
4.000000000000000000e+00 9.670099999999999341e+01
5.000000000000000000e+00 9.714000000000000057e+01
6.000000000000000000e+00 9.746999999999999886e+01
7.000000000000000000e+00 9.757999999999999829e+01
8.000000000000000000e+00 9.746999999999999886e+01
9.000000000000000000e+00 9.736100000000000421e+01
1.000000000000000000e+01 9.725100000000000477e+01
1.100000000000000000e+01 9.725100000000000477e+01
1.200000000000000000e+01 9.725100000000000477e+01
1.300000000000000000e+01 9.725100000000000477e+01
1.400000000000000000e+01 9.714099999999999113e+01
1.500000000000000000e+01 9.725100000000000477e+01
1.600000000000000000e+01 9.747100000000000364e+01
1.700000000000000000e+01 9.769100000000000250e+01
1.800000000000000000e+01 9.780100000000000193e+01
1.900000000000000000e+01 9.791099999999998715e+01
2.000000000000000000e+01 9.812999999999999545e+01
2.100000000000000000e+01 9.812999999999999545e+01
2.200000000000000000e+01 9.779999999999998295e+01
2.300000000000000000e+01 9.812999999999999545e+01
2.400000000000000000e+01 9.812999999999999545e+01
2.500000000000000000e+01 9.812999999999999545e+01
2.600000000000000000e+01 9.812999999999999545e+01
2.700000000000000000e+01 9.823999999999999488e+01
2.800000000000000000e+01 9.823999999999999488e+01
2.900000000000000000e+01 9.823999999999999488e+01
3.000000000000000000e+01 9.823999999999999488e+01
3.100000000000000000e+01 9.823999999999999488e+01
3.200000000000000000e+01 9.823999999999999488e+01
3.300000000000000000e+01 9.823999999999999488e+01
3.400000000000000000e+01 9.823999999999999488e+01
3.500000000000000000e+01 9.823999999999999488e+01
3.600000000000000000e+01 9.823999999999999488e+01
3.700000000000000000e+01 9.812999999999999545e+01
3.800000000000000000e+01 9.823999999999999488e+01
3.900000000000000000e+01 9.823999999999999488e+01
4.000000000000000000e+01 9.823999999999999488e+01
4.100000000000000000e+01 9.823999999999999488e+01
4.200000000000000000e+01 9.823999999999999488e+01
4.300000000000000000e+01 9.813099999999998602e+01
4.400000000000000000e+01 9.813099999999998602e+01
4.500000000000000000e+01 9.834999999999999432e+01
4.600000000000000000e+01 9.845999999999999375e+01
4.700000000000000000e+01 9.845999999999999375e+01
4.800000000000000000e+01 9.845999999999999375e+01
4.900000000000000000e+01 9.845999999999999375e+01
5.000000000000000000e+01 9.845999999999999375e+01


==> data/subproblem_trajectory_lfrosc/trajectory_lfrosc8.dat <==
1.000000000000000000e+00 9.054999999999999716e+01
2.000000000000000000e+00 9.264000000000000057e+01
3.000000000000000000e+00 9.450600000000001444e+01
4.000000000000000000e+00 9.604300000000000637e+01
5.000000000000000000e+00 9.582399999999999807e+01
6.000000000000000000e+00 9.615400000000001057e+01
7.000000000000000000e+00 9.648400000000000887e+01
8.000000000000000000e+00 9.659300000000000352e+01
9.000000000000000000e+00 9.637399999999999523e+01
1.000000000000000000e+01 9.725100000000000477e+01
1.100000000000000000e+01 9.725100000000000477e+01
1.200000000000000000e+01 9.725100000000000477e+01
1.300000000000000000e+01 9.725100000000000477e+01
1.400000000000000000e+01 9.758000000000001251e+01
1.500000000000000000e+01 9.736100000000001842e+01
1.600000000000000000e+01 9.758000000000001251e+01
1.700000000000000000e+01 9.779999999999999716e+01
1.800000000000000000e+01 9.768999999999999773e+01
1.900000000000000000e+01 9.779999999999999716e+01
2.000000000000000000e+01 9.768999999999999773e+01
2.100000000000000000e+01 9.779999999999998295e+01
2.200000000000000000e+01 9.779999999999998295e+01
2.300000000000000000e+01 9.758099999999998886e+01
2.400000000000000000e+01 9.769099999999998829e+01
2.500000000000000000e+01 9.779999999999998295e+01
2.600000000000000000e+01 9.779999999999998295e+01
2.700000000000000000e+01 9.779999999999998295e+01
2.800000000000000000e+01 9.758099999999998886e+01
2.900000000000000000e+01 9.779999999999998295e+01
3.000000000000000000e+01 9.736099999999997578e+01
3.100000000000000000e+01 9.757999999999998408e+01
3.200000000000000000e+01 9.757999999999998408e+01
3.300000000000000000e+01 9.757999999999998408e+01
3.400000000000000000e+01 9.757999999999998408e+01
3.500000000000000000e+01 9.746999999999999886e+01
3.600000000000000000e+01 9.746999999999999886e+01
3.700000000000000000e+01 9.746999999999999886e+01
3.800000000000000000e+01 9.746999999999999886e+01
3.900000000000000000e+01 9.768999999999999773e+01
4.000000000000000000e+01 9.779999999999998295e+01
4.100000000000000000e+01 9.768999999999999773e+01
4.200000000000000000e+01 9.790999999999999659e+01
4.300000000000000000e+01 9.801999999999998181e+01
4.400000000000000000e+01 9.801999999999998181e+01
4.500000000000000000e+01 9.812999999999998124e+01
4.600000000000000000e+01 9.801999999999999602e+01
4.700000000000000000e+01 9.769000000000001194e+01
4.800000000000000000e+01 9.769000000000001194e+01
4.900000000000000000e+01 9.769000000000001194e+01
5.000000000000000000e+01 9.779999999999999716e+01


==> data/subproblem_trajectory_scale/trajectory_scale10.dat <==
1.000000000000000000e+00 9.252900000000001057e+01
2.000000000000000000e+00 9.439700000000000557e+01
3.000000000000000000e+00 9.527499999999999147e+01
4.000000000000000000e+00 9.703000000000000114e+01
5.000000000000000000e+00 9.714000000000001478e+01
6.000000000000000000e+00 9.703000000000000114e+01
7.000000000000000000e+00 9.725000000000000000e+01
8.000000000000000000e+00 9.714099999999999113e+01
9.000000000000000000e+00 9.703199999999999648e+01
1.000000000000000000e+01 9.736100000000000421e+01
1.100000000000000000e+01 9.725199999999999534e+01
1.200000000000000000e+01 9.725199999999998113e+01
1.300000000000000000e+01 9.736199999999999477e+01
1.400000000000000000e+01 9.736199999999999477e+01
1.500000000000000000e+01 9.736199999999999477e+01
1.600000000000000000e+01 9.736099999999999000e+01
1.700000000000000000e+01 9.736100000000000421e+01
1.800000000000000000e+01 9.736100000000000421e+01
1.900000000000000000e+01 9.757999999999999829e+01
2.000000000000000000e+01 9.746999999999999886e+01
2.100000000000000000e+01 9.735999999999999943e+01
2.200000000000000000e+01 9.735999999999999943e+01
2.300000000000000000e+01 9.735999999999999943e+01
2.400000000000000000e+01 9.746999999999999886e+01
2.500000000000000000e+01 9.746999999999999886e+01
2.600000000000000000e+01 9.736000000000001364e+01
2.700000000000000000e+01 9.736000000000001364e+01
2.800000000000000000e+01 9.725000000000001421e+01
2.900000000000000000e+01 9.735999999999999943e+01
3.000000000000000000e+01 9.725000000000000000e+01
3.100000000000000000e+01 9.725000000000000000e+01
3.200000000000000000e+01 9.725000000000000000e+01
3.300000000000000000e+01 9.735999999999998522e+01
3.400000000000000000e+01 9.735999999999998522e+01
3.500000000000000000e+01 9.746999999999999886e+01
3.600000000000000000e+01 9.735999999999998522e+01
3.700000000000000000e+01 9.746999999999999886e+01
3.800000000000000000e+01 9.757999999999999829e+01
3.900000000000000000e+01 9.768999999999999773e+01
4.000000000000000000e+01 9.736100000000000421e+01
4.100000000000000000e+01 9.747099999999998943e+01
4.200000000000000000e+01 9.757999999999999829e+01
4.300000000000000000e+01 9.746999999999999886e+01
4.400000000000000000e+01 9.746999999999999886e+01
4.500000000000000000e+01 9.735999999999999943e+01
4.600000000000000000e+01 9.735999999999999943e+01
4.700000000000000000e+01 9.735999999999999943e+01
4.800000000000000000e+01 9.735999999999999943e+01
4.900000000000000000e+01 9.735999999999998522e+01
5.000000000000000000e+01 9.746999999999999886e+01


==> data/subproblem_trajectory_scale/trajectory_scale12.dat <==
1.000000000000000000e+00 9.263899999999999579e+01
2.000000000000000000e+00 9.439699999999999136e+01
3.000000000000000000e+00 9.560299999999999443e+01
4.000000000000000000e+00 9.681199999999999761e+01
5.000000000000000000e+00 9.692199999999999704e+01
6.000000000000000000e+00 9.725199999999999534e+01
7.000000000000000000e+00 9.714199999999999591e+01
8.000000000000000000e+00 9.747100000000000364e+01
9.000000000000000000e+00 9.769100000000000250e+01
1.000000000000000000e+01 9.791100000000000136e+01
1.100000000000000000e+01 9.802099999999998658e+01
1.200000000000000000e+01 9.780099999999998772e+01
1.300000000000000000e+01 9.791099999999998715e+01
1.400000000000000000e+01 9.791099999999998715e+01
1.500000000000000000e+01 9.802099999999998658e+01
1.600000000000000000e+01 9.758100000000000307e+01
1.700000000000000000e+01 9.779999999999999716e+01
1.800000000000000000e+01 9.779999999999999716e+01
1.900000000000000000e+01 9.801999999999999602e+01
2.000000000000000000e+01 9.790999999999999659e+01
2.100000000000000000e+01 9.845999999999999375e+01
2.200000000000000000e+01 9.834999999999999432e+01
2.300000000000000000e+01 9.834999999999999432e+01
2.400000000000000000e+01 9.834999999999999432e+01
2.500000000000000000e+01 9.823999999999998067e+01
2.600000000000000000e+01 9.812999999999998124e+01
2.700000000000000000e+01 9.834999999999999432e+01
2.800000000000000000e+01 9.834999999999999432e+01
2.900000000000000000e+01 9.834999999999999432e+01
3.000000000000000000e+01 9.834999999999999432e+01
3.100000000000000000e+01 9.834999999999999432e+01
3.200000000000000000e+01 9.834999999999999432e+01
3.300000000000000000e+01 9.834999999999999432e+01
3.400000000000000000e+01 9.801999999999998181e+01
3.500000000000000000e+01 9.834999999999999432e+01
3.600000000000000000e+01 9.812999999999999545e+01
3.700000000000000000e+01 9.834999999999999432e+01
3.800000000000000000e+01 9.834999999999999432e+01
3.900000000000000000e+01 9.779999999999998295e+01
4.000000000000000000e+01 9.758099999999998886e+01
4.100000000000000000e+01 9.801999999999999602e+01
4.200000000000000000e+01 9.790999999999999659e+01
4.300000000000000000e+01 9.768999999999998352e+01
4.400000000000000000e+01 9.790999999999999659e+01
4.500000000000000000e+01 9.812999999999999545e+01
4.600000000000000000e+01 9.834999999999999432e+01
4.700000000000000000e+01 9.834999999999999432e+01
4.800000000000000000e+01 9.834999999999999432e+01
4.900000000000000000e+01 9.812999999999999545e+01
5.000000000000000000e+01 9.801999999999999602e+01


==> data/subproblem_trajectory_scale/trajectory_scale14.dat <==
1.000000000000000000e+00 9.274899999999999523e+01
2.000000000000000000e+00 9.439699999999999136e+01
3.000000000000000000e+00 9.560299999999999443e+01
4.000000000000000000e+00 9.626199999999998624e+01
5.000000000000000000e+00 9.692099999999999227e+01
6.000000000000000000e+00 9.703099999999999170e+01
7.000000000000000000e+00 9.735999999999999943e+01
8.000000000000000000e+00 9.735999999999999943e+01
9.000000000000000000e+00 9.768999999999999773e+01
1.000000000000000000e+01 9.768999999999999773e+01
1.100000000000000000e+01 9.746999999999999886e+01
1.200000000000000000e+01 9.757999999999999829e+01
1.300000000000000000e+01 9.779999999999998295e+01
1.400000000000000000e+01 9.801999999999999602e+01
1.500000000000000000e+01 9.791099999999998715e+01
1.600000000000000000e+01 9.791099999999998715e+01
1.700000000000000000e+01 9.791099999999998715e+01
1.800000000000000000e+01 9.791099999999998715e+01
1.900000000000000000e+01 9.791099999999998715e+01
2.000000000000000000e+01 9.769099999999998829e+01
2.100000000000000000e+01 9.791099999999998715e+01
2.200000000000000000e+01 9.791099999999998715e+01
2.300000000000000000e+01 9.780099999999998772e+01
2.400000000000000000e+01 9.780099999999998772e+01
2.500000000000000000e+01 9.780099999999998772e+01
2.600000000000000000e+01 9.780099999999998772e+01
2.700000000000000000e+01 9.780099999999998772e+01
2.800000000000000000e+01 9.802099999999998658e+01
2.900000000000000000e+01 9.823999999999998067e+01
3.000000000000000000e+01 9.823999999999998067e+01
3.100000000000000000e+01 9.834999999999999432e+01
3.200000000000000000e+01 9.812999999999999545e+01
3.300000000000000000e+01 9.812999999999999545e+01
3.400000000000000000e+01 9.834999999999999432e+01
3.500000000000000000e+01 9.834999999999999432e+01
3.600000000000000000e+01 9.812999999999998124e+01
3.700000000000000000e+01 9.823999999999999488e+01
3.800000000000000000e+01 9.812999999999999545e+01
3.900000000000000000e+01 9.812999999999999545e+01
4.000000000000000000e+01 9.812999999999999545e+01
4.100000000000000000e+01 9.812999999999999545e+01
4.200000000000000000e+01 9.790999999999999659e+01
4.300000000000000000e+01 9.758000000000001251e+01
4.400000000000000000e+01 9.779999999999999716e+01
4.500000000000000000e+01 9.779999999999999716e+01
4.600000000000000000e+01 9.780000000000001137e+01
4.700000000000000000e+01 9.780000000000001137e+01
4.800000000000000000e+01 9.780000000000001137e+01
4.900000000000000000e+01 9.768999999999999773e+01
5.000000000000000000e+01 9.758000000000001251e+01


==> data/subproblem_trajectory_scale/trajectory_scale2.dat <==
1.000000000000000000e+00 9.187000000000000455e+01
2.000000000000000000e+00 9.406699999999997885e+01
3.000000000000000000e+00 9.406700000000000728e+01
4.000000000000000000e+00 9.494599999999999795e+01
5.000000000000000000e+00 9.450600000000000023e+01
6.000000000000000000e+00 9.472400000000000375e+01
7.000000000000000000e+00 9.472499999999999432e+01
8.000000000000000000e+00 9.483500000000000796e+01
9.000000000000000000e+00 9.439599999999998658e+01
1.000000000000000000e+01 9.428499999999999659e+01
1.100000000000000000e+01 9.417600000000000193e+01
1.200000000000000000e+01 9.516400000000001569e+01
1.300000000000000000e+01 9.560300000000000864e+01
1.400000000000000000e+01 9.538400000000000034e+01
1.500000000000000000e+01 9.516300000000001091e+01
1.600000000000000000e+01 9.582200000000000273e+01
1.700000000000000000e+01 9.604300000000000637e+01
1.800000000000000000e+01 9.582399999999999807e+01
1.900000000000000000e+01 9.637300000000000466e+01
2.000000000000000000e+01 9.560300000000000864e+01
2.100000000000000000e+01 9.593100000000001160e+01
2.200000000000000000e+01 9.604399999999999693e+01
2.300000000000000000e+01 9.560300000000000864e+01
2.400000000000000000e+01 9.582400000000001228e+01
2.500000000000000000e+01 9.604399999999999693e+01
2.600000000000000000e+01 9.648300000000000409e+01
2.700000000000000000e+01 9.648300000000000409e+01
2.800000000000000000e+01 9.593399999999999750e+01
2.900000000000000000e+01 9.582399999999998386e+01
3.000000000000000000e+01 9.549399999999999977e+01
3.100000000000000000e+01 9.571299999999999386e+01
3.200000000000000000e+01 9.648100000000000875e+01
3.300000000000000000e+01 9.692100000000000648e+01
3.400000000000000000e+01 9.648199999999999932e+01
3.500000000000000000e+01 9.637100000000000932e+01
3.600000000000000000e+01 9.560399999999999920e+01
3.700000000000000000e+01 9.560400000000001342e+01
3.800000000000000000e+01 9.593299999999999272e+01
3.900000000000000000e+01 9.516400000000001569e+01
4.000000000000000000e+01 9.582400000000001228e+01
4.100000000000000000e+01 9.571299999999999386e+01
4.200000000000000000e+01 9.626299999999999102e+01
4.300000000000000000e+01 9.637300000000000466e+01
4.400000000000000000e+01 9.648099999999999454e+01
4.500000000000000000e+01 9.648199999999999932e+01
4.600000000000000000e+01 9.659100000000000819e+01
4.700000000000000000e+01 9.670099999999999341e+01
4.800000000000000000e+01 9.615100000000001046e+01
4.900000000000000000e+01 9.582300000000000750e+01
5.000000000000000000e+01 9.582399999999998386e+01


==> data/subproblem_trajectory_scale/trajectory_scale4.dat <==
1.000000000000000000e+00 9.209000000000000341e+01
2.000000000000000000e+00 9.362800000000000011e+01
3.000000000000000000e+00 9.494500000000000739e+01
4.000000000000000000e+00 9.538300000000000978e+01
5.000000000000000000e+00 9.604100000000001103e+01
6.000000000000000000e+00 9.549399999999998556e+01
7.000000000000000000e+00 9.571399999999998442e+01
8.000000000000000000e+00 9.549399999999999977e+01
9.000000000000000000e+00 9.571399999999999864e+01
1.000000000000000000e+01 9.593300000000000693e+01
1.100000000000000000e+01 9.615399999999999636e+01
1.200000000000000000e+01 9.593399999999999750e+01
1.300000000000000000e+01 9.571399999999999864e+01
1.400000000000000000e+01 9.648199999999999932e+01
1.500000000000000000e+01 9.637300000000000466e+01
1.600000000000000000e+01 9.659299999999998931e+01
1.700000000000000000e+01 9.659299999999998931e+01
1.800000000000000000e+01 9.659299999999998931e+01
1.900000000000000000e+01 9.725099999999999056e+01
2.000000000000000000e+01 9.714099999999999113e+01
2.100000000000000000e+01 9.692100000000000648e+01
2.200000000000000000e+01 9.692100000000002069e+01
2.300000000000000000e+01 9.714000000000001478e+01
2.400000000000000000e+01 9.714000000000001478e+01
2.500000000000000000e+01 9.714000000000001478e+01
2.600000000000000000e+01 9.703000000000000114e+01
2.700000000000000000e+01 9.670000000000001705e+01
2.800000000000000000e+01 9.703000000000000114e+01
2.900000000000000000e+01 9.714000000000000057e+01
3.000000000000000000e+01 9.714000000000000057e+01
3.100000000000000000e+01 9.714000000000000057e+01
3.200000000000000000e+01 9.714000000000000057e+01
3.300000000000000000e+01 9.735999999999999943e+01
3.400000000000000000e+01 9.714099999999999113e+01
3.500000000000000000e+01 9.681199999999999761e+01
3.600000000000000000e+01 9.692100000000000648e+01
3.700000000000000000e+01 9.703000000000000114e+01
3.800000000000000000e+01 9.735999999999998522e+01
3.900000000000000000e+01 9.714000000000000057e+01
4.000000000000000000e+01 9.736000000000001364e+01
4.100000000000000000e+01 9.714099999999999113e+01
4.200000000000000000e+01 9.681199999999999761e+01
4.300000000000000000e+01 9.692099999999999227e+01
4.400000000000000000e+01 9.703099999999999170e+01
4.500000000000000000e+01 9.714000000000000057e+01
4.600000000000000000e+01 9.681100000000000705e+01
4.700000000000000000e+01 9.724999999999998579e+01
4.800000000000000000e+01 9.703199999999999648e+01
4.900000000000000000e+01 9.725199999999999534e+01
5.000000000000000000e+01 9.725199999999999534e+01


==> data/subproblem_trajectory_scale/trajectory_scale6.dat <==
1.000000000000000000e+00 9.230899999999999750e+01
2.000000000000000000e+00 9.450799999999999557e+01
3.000000000000000000e+00 9.582300000000000750e+01
4.000000000000000000e+00 9.637299999999999045e+01
5.000000000000000000e+00 9.659299999999998931e+01
6.000000000000000000e+00 9.670299999999998875e+01
7.000000000000000000e+00 9.681300000000000239e+01
8.000000000000000000e+00 9.714300000000000068e+01
9.000000000000000000e+00 9.670199999999999818e+01
1.000000000000000000e+01 9.692100000000000648e+01
1.100000000000000000e+01 9.692099999999999227e+01
1.200000000000000000e+01 9.692099999999999227e+01
1.300000000000000000e+01 9.692000000000000171e+01
1.400000000000000000e+01 9.703099999999999170e+01
1.500000000000000000e+01 9.714000000000000057e+01
1.600000000000000000e+01 9.735999999999998522e+01
1.700000000000000000e+01 9.735999999999998522e+01
1.800000000000000000e+01 9.768999999999999773e+01
1.900000000000000000e+01 9.769100000000000250e+01
2.000000000000000000e+01 9.769100000000000250e+01
2.100000000000000000e+01 9.768999999999999773e+01
2.200000000000000000e+01 9.768999999999999773e+01
2.300000000000000000e+01 9.757999999999999829e+01
2.400000000000000000e+01 9.757999999999999829e+01
2.500000000000000000e+01 9.779999999999999716e+01
2.600000000000000000e+01 9.768999999999999773e+01
2.700000000000000000e+01 9.779999999999999716e+01
2.800000000000000000e+01 9.758099999999998886e+01
2.900000000000000000e+01 9.790999999999999659e+01
3.000000000000000000e+01 9.779999999999999716e+01
3.100000000000000000e+01 9.768999999999999773e+01
3.200000000000000000e+01 9.757999999999999829e+01
3.300000000000000000e+01 9.735999999999998522e+01
3.400000000000000000e+01 9.768999999999998352e+01
3.500000000000000000e+01 9.768999999999998352e+01
3.600000000000000000e+01 9.757999999999998408e+01
3.700000000000000000e+01 9.747099999999997522e+01
3.800000000000000000e+01 9.747099999999998943e+01
3.900000000000000000e+01 9.757999999999999829e+01
4.000000000000000000e+01 9.757999999999999829e+01
4.100000000000000000e+01 9.714099999999999113e+01
4.200000000000000000e+01 9.714099999999999113e+01
4.300000000000000000e+01 9.692099999999999227e+01
4.400000000000000000e+01 9.725099999999999056e+01
4.500000000000000000e+01 9.725099999999999056e+01
4.600000000000000000e+01 9.735999999999998522e+01
4.700000000000000000e+01 9.725099999999999056e+01
4.800000000000000000e+01 9.725100000000000477e+01
4.900000000000000000e+01 9.725100000000000477e+01
5.000000000000000000e+01 9.735999999999998522e+01


==> data/subproblem_trajectory_scale/trajectory_scale8.dat <==
1.000000000000000000e+00 9.252900000000001057e+01
2.000000000000000000e+00 9.450699999999999079e+01
3.000000000000000000e+00 9.516499999999999204e+01
4.000000000000000000e+00 9.670199999999998397e+01
5.000000000000000000e+00 9.681199999999998340e+01
6.000000000000000000e+00 9.670199999999998397e+01
7.000000000000000000e+00 9.714199999999999591e+01
8.000000000000000000e+00 9.735999999999998522e+01
9.000000000000000000e+00 9.725199999999999534e+01
1.000000000000000000e+01 9.736199999999999477e+01
1.100000000000000000e+01 9.736199999999999477e+01
1.200000000000000000e+01 9.747199999999999420e+01
1.300000000000000000e+01 9.747199999999999420e+01
1.400000000000000000e+01 9.736199999999999477e+01
1.500000000000000000e+01 9.736199999999999477e+01
1.600000000000000000e+01 9.747199999999999420e+01
1.700000000000000000e+01 9.747199999999999420e+01
1.800000000000000000e+01 9.725199999999998113e+01
1.900000000000000000e+01 9.725199999999998113e+01
2.000000000000000000e+01 9.725199999999998113e+01
2.100000000000000000e+01 9.725199999999998113e+01
2.200000000000000000e+01 9.725199999999999534e+01
2.300000000000000000e+01 9.725100000000000477e+01
2.400000000000000000e+01 9.725100000000000477e+01
2.500000000000000000e+01 9.736099999999999000e+01
2.600000000000000000e+01 9.736099999999999000e+01
2.700000000000000000e+01 9.725100000000000477e+01
2.800000000000000000e+01 9.725099999999999056e+01
2.900000000000000000e+01 9.714099999999999113e+01
3.000000000000000000e+01 9.703099999999999170e+01
3.100000000000000000e+01 9.681199999999998340e+01
3.200000000000000000e+01 9.714199999999999591e+01
3.300000000000000000e+01 9.714199999999999591e+01
3.400000000000000000e+01 9.714199999999999591e+01
3.500000000000000000e+01 9.714199999999999591e+01
3.600000000000000000e+01 9.725199999999999534e+01
3.700000000000000000e+01 9.747099999999998943e+01
3.800000000000000000e+01 9.758099999999998886e+01
3.900000000000000000e+01 9.758099999999998886e+01
4.000000000000000000e+01 9.779999999999999716e+01
4.100000000000000000e+01 9.779999999999999716e+01
4.200000000000000000e+01 9.779999999999999716e+01
4.300000000000000000e+01 9.779999999999999716e+01
4.400000000000000000e+01 9.779999999999999716e+01
4.500000000000000000e+01 9.790999999999999659e+01
4.600000000000000000e+01 9.790999999999999659e+01
4.700000000000000000e+01 9.790999999999999659e+01
4.800000000000000000e+01 9.801999999999999602e+01
4.900000000000000000e+01 9.801999999999999602e+01
5.000000000000000000e+01 9.801999999999999602e+01


==> data/subproblem_truncation/lfrosc.dat <==
accuracy truncation label
5.000000000000000000e+00 5.714285714285714590e+01 2.000000000000000000e+00
1.200000000000000000e+01 9.333333333333332860e+01 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 8.333333333333332860e+01 2.000000000000000000e+00
1.700000000000000000e+01 8.333333333333332860e+01 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
2.100000000000000000e+01 9.285714285714286120e+01 2.000000000000000000e+00
1.700000000000000000e+01 6.250000000000000000e+01 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 5.454545454545454675e+01 2.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 8.000000000000000000e+01 2.000000000000000000e+00
6.000000000000000000e+00 9.285714285714286120e+01 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 9.166666666666667140e+01 2.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 7.500000000000000000e+01 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 8.181818181818181301e+01 2.000000000000000000e+00
1.300000000000000000e+01 3.333333333333333570e+01 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.800000000000000000e+01 7.647058823529411598e+01 2.000000000000000000e+00
1.200000000000000000e+01 -3.500000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 8.333333333333332860e+01 2.000000000000000000e+00
1.300000000000000000e+01 9.000000000000000000e+01 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 -3.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+01 9.523809523809524080e+01 2.000000000000000000e+00
1.500000000000000000e+01 9.565217391304348382e+01 2.000000000000000000e+00
2.000000000000000000e+01 8.846153846153846700e+01 2.000000000000000000e+00
8.000000000000000000e+00 7.500000000000000000e+01 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.700000000000000000e+01 7.500000000000000000e+01 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 8.333333333333332860e+01 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 6.923076923076922640e+01 2.000000000000000000e+00
1.100000000000000000e+01 9.333333333333332860e+01 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.600000000000000000e+01 8.823529411764705799e+01 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 6.666666666666667140e+01 2.000000000000000000e+00
1.000000000000000000e+01 8.823529411764705799e+01 2.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 8.666666666666667140e+01 2.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
2.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 6.400000000000000000e+01 2.000000000000000000e+00
1.500000000000000000e+01 7.000000000000000000e+01 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.600000000000000000e+01 9.000000000000000000e+01 2.000000000000000000e+00
1.400000000000000000e+01 -0.000000000000000000e+00 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 7.142857142857143060e+01 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 6.000000000000000000e+01 2.000000000000000000e+00
7.000000000000000000e+00 7.647058823529411598e+01 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 8.000000000000000000e+01 2.000000000000000000e+00
1.000000000000000000e+01 8.666666666666667140e+01 2.000000000000000000e+00
1.400000000000000000e+01 4.705882352941176805e+01 2.000000000000000000e+00
1.800000000000000000e+01 8.888888888888888573e+01 2.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+01 7.619047619047618980e+01 2.000000000000000000e+00
1.600000000000000000e+01 7.647058823529411598e+01 2.000000000000000000e+00
9.000000000000000000e+00 8.421052631578947967e+01 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 9.230769230769230660e+01 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 6.875000000000000000e+01 2.000000000000000000e+00
1.800000000000000000e+01 8.000000000000000000e+01 2.000000000000000000e+00
1.300000000000000000e+01 5.384615384615384670e+01 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.700000000000000000e+01 9.200000000000000000e+01 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
2.200000000000000000e+01 8.823529411764705799e+01 2.000000000000000000e+00
1.400000000000000000e+01 9.545454545454545325e+01 2.000000000000000000e+00
1.400000000000000000e+01 2.941176470588235148e+01 2.000000000000000000e+00
5.000000000000000000e+00 5.714285714285714590e+01 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 8.181818181818181301e+01 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 6.000000000000000000e+01 2.000000000000000000e+00
8.000000000000000000e+00 2.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 6.000000000000000000e+01 2.000000000000000000e+00
2.300000000000000000e+01 9.411764705882353610e+01 2.000000000000000000e+00
1.600000000000000000e+01 7.619047619047618980e+01 2.000000000000000000e+00
9.000000000000000000e+00 6.363636363636363313e+01 2.000000000000000000e+00
1.500000000000000000e+01 9.285714285714286120e+01 2.000000000000000000e+00
1.200000000000000000e+01 6.363636363636363313e+01 2.000000000000000000e+00
9.000000000000000000e+00 6.363636363636363313e+01 2.000000000000000000e+00
1.200000000000000000e+01 9.375000000000000000e+01 2.000000000000000000e+00
1.100000000000000000e+01 8.235294117647059409e+01 2.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.800000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 7.894736842105263008e+01 2.000000000000000000e+00
5.000000000000000000e+00 8.571428571428570820e+01 2.000000000000000000e+00
5.000000000000000000e+00 8.421052631578947967e+01 2.000000000000000000e+00
8.000000000000000000e+00 6.000000000000000000e+01 2.000000000000000000e+00
1.800000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 6.250000000000000000e+01 2.000000000000000000e+00
1.200000000000000000e+01 9.166666666666667140e+01 2.000000000000000000e+00
1.000000000000000000e+01 8.750000000000000000e+01 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 7.500000000000000000e+01 2.000000000000000000e+00
9.000000000000000000e+00 6.842105263157894512e+01 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.800000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
2.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 9.047619047619048160e+01 2.000000000000000000e+00
9.000000000000000000e+00 8.823529411764705799e+01 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 8.666666666666667140e+01 2.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.900000000000000000e+01 9.444444444444444287e+01 2.000000000000000000e+00
9.000000000000000000e+00 8.500000000000000000e+01 2.000000000000000000e+00
1.000000000000000000e+01 8.695652173913043725e+01 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 -0.000000000000000000e+00 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
5.000000000000000000e+00 8.888888888888888573e+01 2.000000000000000000e+00
8.000000000000000000e+00 7.142857142857143060e+01 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.700000000000000000e+01 7.727272727272726627e+01 2.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 9.545454545454545325e+01 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 8.125000000000000000e+01 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 9.166666666666667140e+01 2.000000000000000000e+00
1.100000000000000000e+01 8.823529411764705799e+01 2.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 3.750000000000000000e+01 2.000000000000000000e+00
7.000000000000000000e+00 7.777777777777777146e+01 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 3.333333333333333570e+01 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.800000000000000000e+01 8.750000000000000000e+01 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 7.500000000000000000e+01 2.000000000000000000e+00
1.200000000000000000e+01 6.666666666666667140e+01 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 8.500000000000000000e+01 2.000000000000000000e+00
1.300000000000000000e+01 6.250000000000000000e+01 2.000000000000000000e+00
1.300000000000000000e+01 8.095238095238094900e+01 2.000000000000000000e+00
6.000000000000000000e+00 7.333333333333332860e+01 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 4.375000000000000000e+01 2.000000000000000000e+00
1.500000000000000000e+01 8.260869565217390686e+01 2.000000000000000000e+00
1.100000000000000000e+01 7.000000000000000000e+01 2.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 7.692307692307691980e+01 2.000000000000000000e+00
1.200000000000000000e+01 3.888888888888888573e+01 2.000000000000000000e+00
1.100000000000000000e+01 6.428571428571429180e+01 2.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 9.230769230769230660e+01 2.000000000000000000e+00
8.000000000000000000e+00 9.500000000000000000e+01 2.000000000000000000e+00
1.200000000000000000e+01 8.571428571428570820e+01 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 9.285714285714286120e+01 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 8.095238095238094900e+01 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 8.000000000000000000e+01 2.000000000000000000e+00
2.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 5.454545454545454675e+01 2.000000000000000000e+00
9.000000000000000000e+00 7.500000000000000000e+01 2.000000000000000000e+00
1.600000000000000000e+01 7.142857142857143060e+01 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.700000000000000000e+01 7.647058823529411598e+01 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.700000000000000000e+01 9.200000000000000000e+01 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.700000000000000000e+01 8.571428571428570820e+01 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 7.777777777777777146e+01 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 6.000000000000000000e+01 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 2.222222222222222143e+01 2.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 9.285714285714286120e+01 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 7.777777777777777146e+01 2.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+01 6.153846153846154010e+01 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 -0.000000000000000000e+00 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 5.833333333333333570e+01 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+01 8.125000000000000000e+01 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 7.916666666666667140e+01 2.000000000000000000e+00
4.000000000000000000e+00 5.555555555555555713e+01 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 9.615384615384616041e+01 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 9.047619047619048160e+01 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.900000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+01 7.692307692307691980e+01 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 9.642857142857143060e+01 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 9.583333333333332860e+01 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 7.500000000000000000e+01 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
4.000000000000000000e+00 8.750000000000000000e+01 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.800000000000000000e+01 8.846153846153846700e+01 2.000000000000000000e+00
1.400000000000000000e+01 7.500000000000000000e+01 2.000000000000000000e+00
1.600000000000000000e+01 8.666666666666667140e+01 2.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 9.375000000000000000e+01 2.000000000000000000e+00
1.900000000000000000e+01 8.636363636363635976e+01 2.000000000000000000e+00
1.600000000000000000e+01 7.368421052631579471e+01 2.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 8.823529411764705799e+01 2.000000000000000000e+00
1.200000000000000000e+01 8.235294117647059409e+01 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.800000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.800000000000000000e+01 7.058823529411765207e+01 2.000000000000000000e+00
9.000000000000000000e+00 5.714285714285714590e+01 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 7.058823529411765207e+01 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+01 6.923076923076922640e+01 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 7.619047619047618980e+01 2.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 9.285714285714286120e+01 2.000000000000000000e+00
1.900000000000000000e+01 8.888888888888888573e+01 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.700000000000000000e+01 8.333333333333332860e+01 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 9.615384615384616041e+01 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 5.625000000000000000e+01 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 7.307692307692308020e+01 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
2.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
7.000000000000000000e+00 8.666666666666667140e+01 2.000000000000000000e+00
1.200000000000000000e+01 9.333333333333332860e+01 2.000000000000000000e+00
9.000000000000000000e+00 9.166666666666667140e+01 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 8.461538461538461320e+01 2.000000000000000000e+00
1.800000000000000000e+01 7.500000000000000000e+01 2.000000000000000000e+00
1.000000000000000000e+01 8.888888888888888573e+01 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
2.000000000000000000e+01 9.411764705882353610e+01 2.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.800000000000000000e+01 8.666666666666667140e+01 2.000000000000000000e+00
1.300000000000000000e+01 9.000000000000000000e+01 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.900000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.600000000000000000e+01 3.076923076923077005e+01 2.000000000000000000e+00
1.300000000000000000e+01 9.166666666666667140e+01 2.000000000000000000e+00
1.000000000000000000e+01 9.166666666666667140e+01 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.600000000000000000e+01 6.000000000000000000e+01 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
2.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
4.000000000000000000e+00 8.888888888888888573e+01 2.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 9.000000000000000000e+01 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 8.333333333333332860e+01 2.000000000000000000e+00
1.200000000000000000e+01 9.090909090909090651e+01 2.000000000000000000e+00
6.000000000000000000e+00 8.000000000000000000e+01 2.000000000000000000e+00
1.200000000000000000e+01 9.523809523809524080e+01 2.000000000000000000e+00
1.500000000000000000e+01 7.777777777777777146e+01 2.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 6.153846153846154010e+01 2.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.600000000000000000e+01 9.375000000000000000e+01 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.700000000000000000e+01 8.000000000000000000e+01 2.000000000000000000e+00
8.000000000000000000e+00 8.461538461538461320e+01 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 9.444444444444444287e+01 2.000000000000000000e+00
1.400000000000000000e+01 8.148148148148148096e+01 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 9.047619047619048160e+01 2.000000000000000000e+00
1.000000000000000000e+01 9.428571428571429180e+01 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.900000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 8.800000000000000000e+01 2.000000000000000000e+00
2.200000000000000000e+01 1.083333333333333286e+02 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 6.842105263157894512e+01 2.000000000000000000e+00
4.000000000000000000e+00 8.500000000000000000e+01 2.000000000000000000e+00
1.400000000000000000e+01 7.647058823529411598e+01 2.000000000000000000e+00
1.400000000000000000e+01 8.333333333333332860e+01 2.000000000000000000e+00
1.000000000000000000e+01 8.823529411764705799e+01 2.000000000000000000e+00
1.200000000000000000e+01 9.090909090909090651e+01 2.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 7.222222222222222854e+01 2.000000000000000000e+00
1.300000000000000000e+01 8.666666666666667140e+01 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 8.235294117647059409e+01 2.000000000000000000e+00
2.000000000000000000e+01 8.437500000000000000e+01 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 9.545454545454545325e+01 2.000000000000000000e+00
1.000000000000000000e+01 8.571428571428570820e+01 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.800000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
9.000000000000000000e+00 8.235294117647059409e+01 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 8.500000000000000000e+01 2.000000000000000000e+00
1.200000000000000000e+01 7.333333333333332860e+01 2.000000000000000000e+00
1.200000000000000000e+01 5.500000000000000000e+01 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.600000000000000000e+01 8.461538461538461320e+01 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 8.000000000000000000e+01 2.000000000000000000e+00
6.000000000000000000e+00 9.333333333333332860e+01 2.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+01 8.965517241379311031e+01 2.000000000000000000e+00
1.900000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 8.571428571428570820e+01 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 9.655172413793103203e+01 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+01 8.928571428571429180e+01 2.000000000000000000e+00
1.800000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.000000000000000000e+01 7.333333333333332860e+01 2.000000000000000000e+00
9.000000000000000000e+00 8.888888888888888573e+01 2.000000000000000000e+00
1.100000000000000000e+01 9.473684210526316463e+01 2.000000000000000000e+00
1.100000000000000000e+01 3.333333333333333570e+01 2.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+01 9.047619047619048160e+01 2.000000000000000000e+00
8.000000000000000000e+00 8.461538461538461320e+01 2.000000000000000000e+00
2.300000000000000000e+01 9.285714285714286120e+01 2.000000000000000000e+00
1.600000000000000000e+01 9.230769230769230660e+01 2.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 2.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
2.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 9.285714285714286120e+01 4.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
2.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.900000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.900000000000000000e+01 8.666666666666667140e+01 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
2.400000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
2.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 8.000000000000000000e+01 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
2.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 1.428571428571428648e+01 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 9.285714285714286120e+01 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
2.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 9.166666666666667140e+01 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.900000000000000000e+01 9.166666666666667140e+01 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
2.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 6.153846153846154010e+01 4.000000000000000000e+00
2.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.500000000000000000e+01 8.095238095238094900e+01 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
2.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 8.000000000000000000e+01 4.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
2.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 8.823529411764705799e+01 4.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 9.090909090909090651e+01 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
9.000000000000000000e+00 9.090909090909090651e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.900000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 9.444444444444444287e+01 4.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.400000000000000000e+01 9.000000000000000000e+01 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
2.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
2.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 5.000000000000000000e+01 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.700000000000000000e+01 9.333333333333332860e+01 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.700000000000000000e+01 8.333333333333332860e+01 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.800000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.900000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
2.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.900000000000000000e+01 8.846153846153846700e+01 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.900000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 8.000000000000000000e+01 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 9.375000000000000000e+01 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
2.500000000000000000e+01 9.655172413793103203e+01 4.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 9.615384615384616041e+01 4.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.700000000000000000e+01 7.777777777777777146e+01 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.800000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 9.333333333333332860e+01 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
2.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 8.888888888888888573e+01 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.800000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 8.636363636363635976e+01 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
2.000000000000000000e+00 1.272727272727272663e+02 4.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.066666666666666714e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
2.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
2.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.800000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
2.700000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
2.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.111111111111111072e+01 4.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 9.444444444444444287e+01 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 9.090909090909090651e+01 4.000000000000000000e+00
4.000000000000000000e+00 9.090909090909090651e+01 4.000000000000000000e+00
4.000000000000000000e+00 9.230769230769230660e+01 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 9.714285714285713880e+01 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 9.444444444444444287e+01 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.900000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
2.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.800000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.900000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
2.300000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+00 1.200000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.900000000000000000e+01 1.000000000000000000e+02 4.000000000000000000e+00
1.200000000000000000e+01 8.378378378378378954e+01 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 9.090909090909090651e+01 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.600000000000000000e+01 9.166666666666667140e+01 6.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 7.857142857142856940e+01 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 9.444444444444444287e+01 6.000000000000000000e+00
2.000000000000000000e+00 9.523809523809524080e+01 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 -0.000000000000000000e+00 6.000000000000000000e+00
2.000000000000000000e+00 1.666666666666666572e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.250000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+01 9.444444444444444287e+01 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 8.571428571428570820e+01 6.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 8.888888888888888573e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 8.181818181818181301e+01 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 8.181818181818181301e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 8.823529411764705799e+01 6.000000000000000000e+00
1.000000000000000000e+00 9.615384615384616041e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 9.411764705882353610e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.411764705882353610e+01 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 9.615384615384616041e+01 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 9.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 8.571428571428570820e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 9.600000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 8.571428571428570820e+01 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 8.571428571428570820e+01 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 9.523809523809524080e+01 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 9.285714285714286120e+01 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 9.545454545454545325e+01 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 9.655172413793103203e+01 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 9.090909090909090651e+01 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 8.750000000000000000e+01 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 9.545454545454545325e+01 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
9.000000000000000000e+00 9.473684210526316463e+01 6.000000000000000000e+00
9.000000000000000000e+00 9.615384615384616041e+01 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 7.857142857142856940e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.400000000000000000e+01 9.583333333333332860e+01 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 9.473684210526316463e+01 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 9.600000000000000000e+01 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 5.000000000000000000e+01 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 8.333333333333332860e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.400000000000000000e+01 9.473684210526316463e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+01 8.750000000000000000e+01 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+01 8.750000000000000000e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 8.333333333333332860e+01 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 8.750000000000000000e+01 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 9.090909090909090651e+01 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 8.666666666666667140e+01 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
6.000000000000000000e+00 7.727272727272726627e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 9.444444444444444287e+01 8.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.800000000000000000e+01 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 8.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 8.000000000000000000e+00
2.000000000000000000e+00 9.090909090909090651e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.200000000000000000e+01 9.411764705882353610e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 8.333333333333332860e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 9.090909090909090651e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 9.375000000000000000e+01 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 9.600000000000000000e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 9.230769230769230660e+01 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 9.565217391304348382e+01 8.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 9.444444444444444287e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 8.000000000000000000e+01 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 8.888888888888888573e+01 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 9.166666666666667140e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 9.000000000000000000e+01 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 9.411764705882353610e+01 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 9.285714285714286120e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 8.000000000000000000e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 9.545454545454545325e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 9.473684210526316463e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 8.000000000000000000e+01 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 8.571428571428570820e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 9.375000000000000000e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 6.000000000000000000e+01 8.000000000000000000e+00
3.000000000000000000e+00 9.687500000000000000e+01 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.083333333333333286e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 9.500000000000000000e+01 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 8.666666666666667140e+01 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 8.666666666666667140e+01 8.000000000000000000e+00
7.000000000000000000e+00 9.285714285714286120e+01 8.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 8.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 8.181818181818181301e+01 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 8.000000000000000000e+00
7.000000000000000000e+00 9.230769230769230660e+01 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 8.181818181818181301e+01 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+01 9.230769230769230660e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 9.375000000000000000e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 8.181818181818181301e+01 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 8.750000000000000000e+01 8.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 9.411764705882353610e+01 8.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 9.166666666666667140e+01 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 9.375000000000000000e+01 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 9.411764705882353610e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 5.000000000000000000e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 8.421052631578947967e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 8.750000000000000000e+01 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 8.333333333333332860e+01 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 2.000000000000000000e+01 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 9.500000000000000000e+01 1.000000000000000000e+01
0.000000000000000000e+00 6.666666666666667140e+01 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 9.000000000000000000e+01 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 6.000000000000000000e+01 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 9.523809523809524080e+01 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 9.615384615384616041e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 7.500000000000000000e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 9.285714285714286120e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 7.857142857142856940e+01 1.000000000000000000e+01
1.000000000000000000e+00 9.333333333333332860e+01 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 9.230769230769230660e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 9.090909090909090651e+01 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 9.500000000000000000e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 8.947368421052631504e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 9.473684210526316463e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 8.333333333333332860e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 9.230769230769230660e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 8.947368421052631504e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 9.090909090909090651e+01 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 8.571428571428570820e+01 1.000000000000000000e+01
2.000000000000000000e+00 8.181818181818181301e+01 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 8.750000000000000000e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 9.375000000000000000e+01 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 7.142857142857143060e+01 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 9.583333333333332860e+01 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 8.000000000000000000e+01 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 9.444444444444444287e+01 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 8.571428571428570820e+01 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 9.166666666666667140e+01 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 9.000000000000000000e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 8.333333333333332860e+01 1.000000000000000000e+01
0.000000000000000000e+00 8.333333333333332860e+01 1.000000000000000000e+01
3.000000000000000000e+00 8.461538461538461320e+01 1.000000000000000000e+01
0.000000000000000000e+00 9.473684210526316463e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.037037037037037095e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 9.000000000000000000e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 9.333333333333332860e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 9.411764705882353610e+01 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 6.666666666666667140e+01 1.200000000000000000e+01
1.000000000000000000e+00 8.750000000000000000e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 8.333333333333332860e+01 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 8.421052631578947967e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 9.333333333333332860e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 9.500000000000000000e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 9.600000000000000000e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 7.500000000000000000e+01 1.200000000000000000e+01
1.000000000000000000e+00 7.500000000000000000e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.375000000000000000e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 9.166666666666667140e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 8.750000000000000000e+01 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 7.500000000000000000e+01 1.200000000000000000e+01
1.000000000000000000e+00 7.500000000000000000e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.500000000000000000e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.166666666666667140e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 9.500000000000000000e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 9.285714285714286120e+01 1.200000000000000000e+01
1.000000000000000000e+00 9.473684210526316463e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 7.142857142857143060e+01 1.200000000000000000e+01
2.000000000000000000e+00 9.642857142857143060e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 8.333333333333332860e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 8.000000000000000000e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.000000000000000000e+01 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 7.000000000000000000e+01 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.000000000000000000e+01 1.200000000000000000e+01
2.000000000000000000e+00 9.473684210526316463e+01 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 7.777777777777777146e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.565217391304348382e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.166666666666667140e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.166666666666667140e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 6.666666666666667140e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.444444444444444287e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 8.750000000000000000e+01 1.200000000000000000e+01
0.000000000000000000e+00 9.411764705882353610e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.629629629629629051e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 8.750000000000000000e+01 1.200000000000000000e+01
0.000000000000000000e+00 9.375000000000000000e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.230769230769230660e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.090909090909090651e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.615384615384616041e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 8.333333333333332860e+01 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 -0.000000000000000000e+00 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 6.666666666666667140e+01 1.200000000000000000e+01
2.000000000000000000e+00 8.000000000000000000e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 8.888888888888888573e+01 1.200000000000000000e+01
1.000000000000000000e+00 9.545454545454545325e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.090909090909090651e+01 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 9.473684210526316463e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.333333333333332860e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.411764705882353610e+01 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 9.583333333333332860e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.545454545454545325e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.230769230769230660e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 8.750000000000000000e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 8.333333333333332860e+01 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.166666666666667140e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.230769230769230660e+01 1.200000000000000000e+01
1.000000000000000000e+00 9.473684210526316463e+01 1.200000000000000000e+01
3.000000000000000000e+00 9.090909090909090651e+01 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 7.777777777777777146e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.000000000000000000e+01 1.200000000000000000e+01
2.000000000000000000e+00 8.888888888888888573e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.000000000000000000e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.166666666666667140e+01 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.166666666666667140e+01 1.200000000000000000e+01
2.000000000000000000e+00 8.181818181818181301e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 8.571428571428570820e+01 1.200000000000000000e+01
1.000000000000000000e+00 6.000000000000000000e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 5.000000000000000000e+01 1.200000000000000000e+01
1.000000000000000000e+00 8.571428571428570820e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.473684210526316463e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.310344827586206407e+01 1.200000000000000000e+01
0.000000000000000000e+00 9.500000000000000000e+01 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.333333333333332860e+01 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.166666666666667140e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.230769230769230660e+01 1.200000000000000000e+01
0.000000000000000000e+00 9.500000000000000000e+01 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 6.000000000000000000e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 7.500000000000000000e+01 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.565217391304348382e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 9.473684210526316463e+01 1.200000000000000000e+01
0.000000000000000000e+00 9.411764705882353610e+01 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.411764705882353610e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.615384615384616041e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 8.500000000000000000e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.545454545454545325e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.259259259259259522e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.333333333333332860e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 8.461538461538461320e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 9.259259259259259522e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.615384615384616041e+01 1.200000000000000000e+01
1.000000000000000000e+00 9.090909090909090651e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.375000000000000000e+01 1.200000000000000000e+01
0.000000000000000000e+00 9.473684210526316463e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.523809523809524080e+01 1.200000000000000000e+01
0.000000000000000000e+00 9.615384615384616041e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 8.888888888888888573e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 9.615384615384616041e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 9.473684210526316463e+01 1.200000000000000000e+01
2.000000000000000000e+00 9.615384615384616041e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01


==> data/subproblem_truncation/scale.dat <==
accuracy truncation label
0.000000000000000000e+00 3.636363636363636687e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.545454545454545325e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.470588235294117396e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 -2.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.666666666666666430e+01 2.000000000000000000e+00
0.000000000000000000e+00 -2.857142857142857295e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.142857142857143238e+00 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 -0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.428571428571428648e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.142857142857143060e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 -1.428571428571428648e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.545454545454545325e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.636363636363636687e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.454545454545454675e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.727272727272726627e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.571428571428571530e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.142857142857143060e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.666666666666666785e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.238095238095237960e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.285714285714285410e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.842105263157894512e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.363636363636363313e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 2.000000000000000000e+00
0.000000000000000000e+00 8.125000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.166666666666666430e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.190476190476190510e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.842105263157894512e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.190476190476190510e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.384615384615384670e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.846153846153845990e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.555555555555555713e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 -0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.190476190476190510e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.190476190476190510e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.200000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.153846153846154010e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.076923076923077360e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.652173913043478137e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.615384615384615330e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.777777777777777146e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.181818181818181301e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.421052631578947967e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 2.000000000000000000e+00
0.000000000000000000e+00 9.600000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.111111111111111427e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.437500000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.545454545454545325e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.647058823529411598e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.285714285714285410e+01 2.000000000000000000e+00
0.000000000000000000e+00 -0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.153846153846154010e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.095238095238094900e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.250000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.285714285714285410e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.896551724137931672e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.636363636363635976e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.882352941176470296e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.294117647058823195e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.235294117647059409e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.125000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.222222222222222143e+01 2.000000000000000000e+00
0.000000000000000000e+00 -2.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 -1.666666666666666785e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.750000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 -3.000000000000000000e+02 2.000000000000000000e+00
0.000000000000000000e+00 -5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 -1.600000000000000000e+02 2.000000000000000000e+00
0.000000000000000000e+00 5.555555555555555713e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.111111111111111427e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.250000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.294117647058823195e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.263157894736841769e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.117647058823529704e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.545454545454545325e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.153846153846154010e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.153846153846154010e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.083333333333332860e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.444444444444444287e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.625000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.384615384615384670e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.285714285714285410e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.294117647058823195e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.714285714285714590e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.315789473684210265e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.818181818181818343e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.909090909090909349e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.428571428571429180e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.275862068965517437e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.470588235294117396e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.800000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 -1.111111111111111072e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.636363636363636687e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.545454545454545325e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.857142857142857295e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.428571428571428648e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.250000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.555555555555555713e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.058823529411765207e+01 2.000000000000000000e+00
0.000000000000000000e+00 -6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.375000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 -0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 5.882352941176470296e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.666666666666666430e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.666666666666666785e+01 2.000000000000000000e+00
0.000000000000000000e+00 -1.250000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 -5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 -0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 3.636363636363636687e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.315789473684210265e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.666666666666666430e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.636363636363636687e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.714285714285714590e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.294117647058823195e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.846153846153845990e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.190476190476190510e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.363636363636363313e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.625000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.619047619047618980e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.461538461538461320e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.307692307692308020e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.375000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 -0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.714285714285714590e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.058823529411765207e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.555555555555555713e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.538461538461538503e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.714285714285714590e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.294117647058823195e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.166666666666666430e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.166666666666666430e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.307692307692307665e+01 2.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.916666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.842105263157894512e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.083333333333332860e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.789473684210526017e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 -1.111111111111111072e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.750000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.421052631578947967e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 9.090909090909091717e+00 2.000000000000000000e+00
0.000000000000000000e+00 1.428571428571428648e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.111111111111111427e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.470588235294117396e+01 2.000000000000000000e+00
0.000000000000000000e+00 -3.750000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 -2.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 -1.666666666666666785e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.222222222222222143e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 -8.571428571428570820e+01 2.000000000000000000e+00
0.000000000000000000e+00 -0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 9.090909090909091717e+00 2.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.647058823529411598e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.555555555555555713e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.166666666666666430e+01 2.000000000000000000e+00
0.000000000000000000e+00 -3.636363636363636687e+01 2.000000000000000000e+00
0.000000000000000000e+00 -0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 3.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.705882352941176805e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.666666666666666785e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.272727272727273373e+01 2.000000000000000000e+00
0.000000000000000000e+00 -1.111111111111111072e+01 2.000000000000000000e+00
0.000000000000000000e+00 -1.428571428571428648e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 -3.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.368421052631579471e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 -6.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.428571428571429180e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.285714285714285410e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.636363636363636687e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.833333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.882352941176470296e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.666666666666666785e+01 2.000000000000000000e+00
0.000000000000000000e+00 -0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 5.294117647058823195e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.555555555555555713e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.625000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.250000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.166666666666666430e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.727272727272727337e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.857142857142857295e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.571428571428571530e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.636363636363636687e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.285714285714285410e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.777777777777777146e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.250000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.148148148148148096e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.076923076923077005e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.086956521739130466e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.545454545454545325e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.285714285714285410e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.368421052631579471e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.250000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.272727272727273373e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.148148148148148096e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.894736842105263008e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.285714285714285410e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.241379310344827047e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.217391304347825809e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.117647058823529704e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.363636363636363313e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.125000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.391304347826087451e+01 2.000000000000000000e+00
0.000000000000000000e+00 -0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 6.428571428571429180e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.714285714285714590e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 -0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 6.818181818181818699e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.636363636363636687e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.857142857142857295e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.625000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.190476190476190510e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.555555555555555713e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.076923076923077005e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.857142857142856940e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.736842105263158231e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.148148148148148096e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.888888888888888573e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.285714285714285410e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.058823529411765207e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.263157894736841769e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.913043478260869534e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.833333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.076923076923077005e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.846153846153845990e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.250000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.235294117647059409e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.117647058823529704e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.111111111111111427e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.086956521739130466e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.909090909090909349e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.222222222222222143e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.352941176470588402e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.789473684210526017e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 -0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 -2.222222222222222143e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.387096774193548754e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.857142857142857295e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.285714285714285410e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.166666666666666430e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.727272727272727337e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.250000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.555555555555555713e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.833333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.727272727272727337e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 -7.142857142857143060e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.153846153846154010e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.375000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.842105263157894512e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.538461538461538503e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.384615384615384670e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.538461538461538503e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.285714285714285410e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.111111111111111072e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.777777777777777146e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.625000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.652173913043478137e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.571428571428571530e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.421052631578947967e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.347826086956521863e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.454545454545454675e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.307692307692307665e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.666666666666666785e+01 2.000000000000000000e+00
0.000000000000000000e+00 -1.428571428571428648e+01 2.000000000000000000e+00
0.000000000000000000e+00 -0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 7.272727272727273373e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.705882352941176805e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.529411764705882604e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.166666666666666430e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.909090909090909349e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.875000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.428571428571429180e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.666666666666666430e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.384615384615384670e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.166666666666666430e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.888888888888888573e+01 2.000000000000000000e+00
0.000000000000000000e+00 -2.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.153846153846154010e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.142857142857143060e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.857142857142857295e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.315789473684210265e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.666666666666666430e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.333333333333333925e+00 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.250000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.117647058823529704e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.454545454545454675e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.652173913043478137e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.235294117647059409e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.142857142857143060e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.125000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.333333333333333393e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.117647058823529704e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 -1.250000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.692307692307692513e+00 2.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666666963e+00 2.000000000000000000e+00
0.000000000000000000e+00 4.615384615384615330e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.142857142857143060e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.545454545454545325e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.619047619047618980e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.285714285714285410e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.882352941176470296e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.619047619047618980e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.250000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.250000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.882352941176470296e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.538461538461538680e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.666666666666666785e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.111111111111111427e+01 2.000000000000000000e+00
0.000000000000000000e+00 -0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 7.692307692307691980e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.250000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.333333333333333570e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.076923076923077005e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.736842105263158231e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.454545454545454675e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.571428571428571530e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.363636363636363313e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.166666666666666430e+01 2.000000000000000000e+00
0.000000000000000000e+00 1.538461538461538503e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.275862068965517437e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.875000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.846153846153845990e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.375000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.692307692307691980e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 9.545454545454545325e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.076923076923077360e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.545454545454545325e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.555555555555555713e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.444444444444444287e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.400000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.375000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.285714285714285410e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.882352941176470296e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.882352941176470296e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.428571428571429180e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.666666666666666430e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.210526315789473983e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 3.750000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 -2.222222222222222143e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.444444444444444287e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.615384615384615330e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 4.375000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 -2.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 2.727272727272727337e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.500000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.181818181818181301e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.470588235294117396e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.777777777777777146e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.294117647058823195e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.600000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 5.384615384615384670e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 2.000000000000000000e+00
0.000000000000000000e+00 7.222222222222222854e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 2.000000000000000000e+00
0.000000000000000000e+00 6.470588235294117396e+01 2.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.666666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 6.250000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.523809523809524080e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.181818181818181301e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.461538461538461320e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.461538461538461320e+01 4.000000000000000000e+00
0.000000000000000000e+00 6.363636363636363313e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.411764705882353610e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.047619047619048160e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.655172413793103203e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.235294117647059409e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.181818181818181301e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.695652173913043725e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.523809523809524080e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.473684210526316463e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.545454545454545325e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.600000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.461538461538461320e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.461538461538461320e+01 4.000000000000000000e+00
0.000000000000000000e+00 6.428571428571429180e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.729729729729729115e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.642857142857143060e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.523809523809524080e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.130434782608695343e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.636363636363635976e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.142857142857143060e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.629629629629629051e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.947368421052631504e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.687500000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.411764705882353610e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.565217391304348382e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.583333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.583333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.692307692307691980e+01 4.000000000000000000e+00
0.000000000000000000e+00 6.250000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.947368421052631504e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.461538461538461320e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.777777777777777146e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.947368421052631504e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.636363636363635976e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 6.875000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.047619047619048160e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.615384615384616041e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.473684210526316463e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.583333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.444444444444444287e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.687500000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.629629629629629051e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.823529411764705799e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.655172413793103203e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.826086956521739069e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.636363636363635976e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.260869565217390686e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.545454545454545325e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.642857142857143060e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.583333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.629629629629629051e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.473684210526316463e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.473684210526316463e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.523809523809524080e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.393939393939393767e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.473684210526316463e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.444444444444444287e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.411764705882353610e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.600000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 5.625000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.800000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.857142857142856940e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.777777777777777146e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.181818181818181301e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.473684210526316463e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.235294117647059409e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.947368421052631504e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.565217391304348382e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 5.555555555555555713e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.142857142857143060e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.666666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.857142857142856940e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 4.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.411764705882353610e+01 4.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.823529411764705799e+01 4.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.411764705882353610e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 7.647058823529411598e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.857142857142856940e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.125000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.523809523809524080e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.181818181818181301e+01 4.000000000000000000e+00
0.000000000000000000e+00 6.250000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.181818181818181301e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.473684210526316463e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.823529411764705799e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.583333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.130434782608695343e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.523809523809524080e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.050000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.666666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.523809523809524080e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.411764705882353610e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.687500000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.846153846153846700e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.705882352941176805e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.523809523809524080e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.411764705882353610e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.696969696969696884e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 7.272727272727273373e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 4.444444444444444287e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.047619047619048160e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.047619047619048160e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.647058823529411598e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 4.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.310344827586206407e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.947368421052631504e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.411764705882353610e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.615384615384616041e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.461538461538461320e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.032258064516129537e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.565217391304348382e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.411764705882353610e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.444444444444444287e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.461538461538461320e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.947368421052631504e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.421052631578947967e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.411764705882353610e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.473684210526316463e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.181818181818181301e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.642857142857143060e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.411764705882353610e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.629629629629629051e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.200000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.666666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.583333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.666666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.947368421052631504e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.947368421052631504e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.444444444444444287e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.473684210526316463e+01 4.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 4.000000000000000000e+00
4.000000000000000000e+00 9.473684210526316463e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.125000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.235294117647059409e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.444444444444444287e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.142857142857143060e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.047619047619048160e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.823529411764705799e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 7.272727272727273373e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.928571428571429180e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 6.875000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.062500000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.529411764705882604e+01 4.000000000000000000e+00
0.000000000000000000e+00 7.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.615384615384616041e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.473684210526316463e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.545454545454545325e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.200000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.259259259259259522e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.461538461538461320e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.615384615384616041e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.947368421052631504e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.545454545454545325e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.461538461538461320e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 8.666666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.642857142857143060e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 4.000000000000000000e+00
0.000000000000000000e+00 8.125000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.629629629629629051e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.545454545454545325e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 4.000000000000000000e+00
0.000000000000000000e+00 9.583333333333332860e+01 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.235294117647059409e+01 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 7.142857142857143060e+01 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.461538461538461320e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 6.000000000000000000e+00
1.000000000000000000e+00 9.090909090909090651e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.444444444444444287e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 8.571428571428570820e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
5.000000000000000000e+00 9.090909090909090651e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.444444444444444287e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.500000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.947368421052631504e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.071428571428571388e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.473684210526316463e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 7.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 6.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 7.272727272727273373e+01 6.000000000000000000e+00
2.000000000000000000e+00 7.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.565217391304348382e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.473684210526316463e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.411764705882353610e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.823529411764705799e+01 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
8.000000000000000000e+00 9.666666666666667140e+01 6.000000000000000000e+00
5.000000000000000000e+00 8.928571428571429180e+01 6.000000000000000000e+00
4.000000000000000000e+00 9.565217391304348382e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 7.857142857142856940e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 6.363636363636363313e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.200000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.947368421052631504e+01 6.000000000000000000e+00
4.000000000000000000e+00 9.523809523809524080e+01 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 6.000000000000000000e+00
4.000000000000000000e+00 8.750000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 6.470588235294117396e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.473684210526316463e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.040000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 6.000000000000000000e+00
4.000000000000000000e+00 9.473684210526316463e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.583333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 6.000000000000000000e+00
0.000000000000000000e+00 6.250000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.142857142857142918e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.695652173913043725e+01 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.947368421052631504e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.461538461538461320e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.047619047619048160e+01 6.000000000000000000e+00
1.000000000000000000e+00 9.411764705882353610e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.444444444444444287e+01 6.000000000000000000e+00
4.000000000000000000e+00 9.375000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.411764705882353610e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.181818181818181301e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.629629629629629051e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.444444444444444287e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.444444444444444287e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.947368421052631504e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.583333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.411764705882353610e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 6.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.130434782608695343e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.823529411764705799e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.473684210526316463e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.461538461538461320e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.823529411764705799e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.181818181818181301e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.615384615384616041e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 7.777777777777777146e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 7.142857142857143060e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.411764705882353610e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 6.000000000000000000e+00
1.000000000000000000e+00 9.375000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 9.200000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.687500000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.545454545454545325e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.545454545454545325e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.200000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 7.272727272727273373e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 9.285714285714286120e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.600000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.823529411764705799e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.600000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.947368421052631504e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 6.000000000000000000e+00
8.000000000000000000e+00 9.629629629629629051e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 9.714285714285713880e+01 6.000000000000000000e+00
3.000000000000000000e+00 9.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.947368421052631504e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.947368421052631504e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.565217391304348382e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.545454545454545325e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.047619047619048160e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.047619047619048160e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.523809523809524080e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.523809523809524080e+01 6.000000000000000000e+00
0.000000000000000000e+00 7.272727272727273373e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.444444444444444287e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.545454545454545325e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.823529411764705799e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.666666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.473684210526316463e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.461538461538461320e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.666666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.600000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 6.000000000000000000e+00
1.000000000000000000e+00 9.285714285714286120e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.181818181818181301e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.066666666666666714e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 6.000000000000000000e+00
4.000000000000000000e+00 9.230769230769230660e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.600000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.259259259259259522e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.166666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.666666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.583333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.130434782608695343e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.823529411764705799e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.523809523809524080e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.523809523809524080e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.130434782608695343e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 6.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+01 6.000000000000000000e+00
1.000000000000000000e+00 8.823529411764705799e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+01 6.000000000000000000e+00
4.000000000000000000e+00 8.235294117647059409e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.545454545454545325e+01 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.411764705882353610e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.642857142857143060e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.444444444444444287e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.571428571428570820e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.473684210526316463e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.181818181818181301e+01 6.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 7.272727272727273373e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.666666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.928571428571429180e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.965517241379311031e+01 6.000000000000000000e+00
0.000000000000000000e+00 7.777777777777777146e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 8.846153846153846700e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.500000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.629629629629629051e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.444444444444444287e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.846153846153846700e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 7.777777777777777146e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.800000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.583333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 8.666666666666667140e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.523809523809524080e+01 6.000000000000000000e+00
0.000000000000000000e+00 9.600000000000000000e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.333333333333332860e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 9.230769230769230660e+01 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 8.750000000000000000e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 9.333333333333332860e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 8.333333333333332860e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 9.285714285714286120e+01 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 9.090909090909090651e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e+01 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 9.444444444444444287e+01 8.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.071428571428571388e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 8.750000000000000000e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 8.000000000000000000e+00
4.000000000000000000e+00 9.333333333333332860e+01 8.000000000000000000e+00
9.000000000000000000e+00 9.166666666666667140e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 8.333333333333332860e+01 8.000000000000000000e+00
1.000000000000000000e+00 6.666666666666667140e+01 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 9.230769230769230660e+01 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 9.285714285714286120e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 9.000000000000000000e+01 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 8.888888888888888573e+01 8.000000000000000000e+00
5.000000000000000000e+00 9.444444444444444287e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 9.411764705882353610e+01 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 9.523809523809524080e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 8.333333333333332860e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 8.000000000000000000e+00
1.000000000000000000e+00 8.000000000000000000e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 6.666666666666667140e+01 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 8.888888888888888573e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 9.444444444444444287e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 9.545454545454545325e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 9.565217391304348382e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 9.375000000000000000e+01 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 9.090909090909090651e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 9.230769230769230660e+01 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 9.285714285714286120e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 8.666666666666667140e+01 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 9.375000000000000000e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.066666666666666714e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 9.166666666666667140e+01 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 9.090909090909090651e+01 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 9.411764705882353610e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 8.888888888888888573e+01 8.000000000000000000e+00
1.000000000000000000e+00 1.083333333333333286e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
7.000000000000000000e+00 9.722222222222222854e+01 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 9.285714285714286120e+01 8.000000000000000000e+00
4.000000000000000000e+00 9.523809523809524080e+01 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+00 9.230769230769230660e+01 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+02 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 9.473684210526316463e+01 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 6.666666666666667140e+01 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 8.571428571428570820e+01 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 9.333333333333332860e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.200000000000000000e+01 8.636363636363635976e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 9.411764705882353610e+01 1.000000000000000000e+01
5.000000000000000000e+00 9.333333333333332860e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 9.375000000000000000e+01 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 9.500000000000000000e+01 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
1.600000000000000000e+01 9.411764705882353610e+01 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 9.444444444444444287e+01 1.000000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.125000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 8.000000000000000000e+01 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 9.600000000000000000e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 8.333333333333332860e+01 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 8.000000000000000000e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 8.888888888888888573e+01 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 9.444444444444444287e+01 1.000000000000000000e+01
8.000000000000000000e+00 9.090909090909090651e+01 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 9.285714285714286120e+01 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.062500000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 9.473684210526316463e+01 1.000000000000000000e+01
4.000000000000000000e+00 9.285714285714286120e+01 1.000000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 8.333333333333332860e+01 1.000000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 9.285714285714286120e+01 1.000000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 9.090909090909090651e+01 1.000000000000000000e+01
4.000000000000000000e+00 9.411764705882353610e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 9.545454545454545325e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+01 9.411764705882353610e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 7.500000000000000000e+01 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 9.375000000000000000e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 8.000000000000000000e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 9.411764705882353610e+01 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 8.750000000000000000e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+01 8.888888888888888573e+01 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 7.142857142857143060e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 9.333333333333332860e+01 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 9.090909090909090651e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 6.666666666666667140e+01 1.000000000000000000e+01
5.000000000000000000e+00 9.166666666666667140e+01 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 9.285714285714286120e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 9.230769230769230660e+01 1.000000000000000000e+01
4.000000000000000000e+00 1.083333333333333286e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 9.411764705882353610e+01 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 9.333333333333332860e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.066666666666666714e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
9.000000000000000000e+00 8.000000000000000000e+01 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
9.000000000000000000e+00 8.666666666666667140e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.050000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 9.600000000000000000e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 9.583333333333332860e+01 1.000000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 9.500000000000000000e+01 1.000000000000000000e+01
1.000000000000000000e+00 8.888888888888888573e+01 1.000000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
7.000000000000000000e+00 8.461538461538461320e+01 1.000000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.800000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 9.473684210526316463e+01 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 9.565217391304348382e+01 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
9.000000000000000000e+00 8.181818181818181301e+01 1.000000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.000000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 9.285714285714286120e+01 1.200000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.900000000000000000e+01 8.666666666666667140e+01 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
2.400000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
2.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 8.000000000000000000e+01 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
2.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 1.428571428571428648e+01 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 9.285714285714286120e+01 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 9.166666666666667140e+01 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.900000000000000000e+01 9.166666666666667140e+01 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 6.153846153846154010e+01 1.200000000000000000e+01
2.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.500000000000000000e+01 8.095238095238094900e+01 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 8.000000000000000000e+01 1.200000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 8.823529411764705799e+01 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 9.090909090909090651e+01 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 8.333333333333332860e+01 1.200000000000000000e+01
9.000000000000000000e+00 9.090909090909090651e+01 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 9.444444444444444287e+01 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.400000000000000000e+01 9.000000000000000000e+01 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 5.000000000000000000e+01 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.700000000000000000e+01 9.333333333333332860e+01 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.700000000000000000e+01 8.333333333333332860e+01 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.800000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
2.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.900000000000000000e+01 8.846153846153846700e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 8.000000000000000000e+01 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 9.375000000000000000e+01 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.500000000000000000e+01 9.655172413793103203e+01 1.200000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 9.615384615384616041e+01 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.700000000000000000e+01 7.777777777777777146e+01 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.800000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 9.333333333333332860e+01 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
2.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 8.888888888888888573e+01 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.800000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 8.636363636363635976e+01 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.272727272727272663e+02 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.066666666666666714e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
2.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.800000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
2.700000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.111111111111111072e+01 1.200000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 9.444444444444444287e+01 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 9.090909090909090651e+01 1.200000000000000000e+01
4.000000000000000000e+00 9.090909090909090651e+01 1.200000000000000000e+01
4.000000000000000000e+00 9.230769230769230660e+01 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 9.714285714285713880e+01 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 9.444444444444444287e+01 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
2.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.800000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
2.300000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
3.000000000000000000e+00 1.200000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.200000000000000000e+01
1.200000000000000000e+01 8.378378378378378954e+01 1.200000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.200000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
2.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.800000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.800000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.800000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.800000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.600000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.800000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
2.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.200000000000000000e+01 7.857142857142856940e+01 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
7.000000000000000000e+00 8.888888888888888573e+01 1.400000000000000000e+01
3.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 7.777777777777777146e+01 1.400000000000000000e+01
2.900000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 7.500000000000000000e+01 1.400000000000000000e+01
1.400000000000000000e+01 6.666666666666667140e+01 1.400000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.800000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
7.000000000000000000e+00 9.545454545454545325e+01 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 8.888888888888888573e+01 1.400000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
7.000000000000000000e+00 8.750000000000000000e+01 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 8.695652173913043725e+01 1.400000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
2.000000000000000000e+00 9.411764705882353610e+01 1.400000000000000000e+01
1.700000000000000000e+01 1.153846153846153868e+02 1.400000000000000000e+01
2.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 7.857142857142856940e+01 1.400000000000000000e+01
1.400000000000000000e+01 7.857142857142856940e+01 1.400000000000000000e+01
1.000000000000000000e+00 8.181818181818181301e+01 1.400000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+00 9.000000000000000000e+01 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
2.800000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 9.444444444444444287e+01 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.800000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.100000000000000000e+01 9.000000000000000000e+01 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
3.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 7.500000000000000000e+01 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 7.500000000000000000e+01 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.900000000000000000e+01 9.333333333333332860e+01 1.400000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.600000000000000000e+01 9.473684210526316463e+01 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 8.000000000000000000e+01 1.400000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.600000000000000000e+01 8.636363636363635976e+01 1.400000000000000000e+01
9.000000000000000000e+00 9.285714285714286120e+01 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
7.000000000000000000e+00 9.230769230769230660e+01 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.900000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.800000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
2.100000000000000000e+01 7.000000000000000000e+01 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
2.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.600000000000000000e+01 9.696969696969696884e+01 1.400000000000000000e+01
2.200000000000000000e+01 8.518518518518519045e+01 1.400000000000000000e+01
1.000000000000000000e+01 9.545454545454545325e+01 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
2.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.900000000000000000e+01 7.857142857142856940e+01 1.400000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.600000000000000000e+01 6.666666666666667140e+01 1.400000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
2.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 9.000000000000000000e+01 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 8.235294117647059409e+01 1.400000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 9.090909090909090651e+01 1.400000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
2.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.800000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.100000000000000000e+01 -2.000000000000000000e+01 1.400000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.066666666666666714e+02 1.400000000000000000e+01
0.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.800000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.500000000000000000e+01 9.285714285714286120e+01 1.400000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.500000000000000000e+01 9.375000000000000000e+01 1.400000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 9.473684210526316463e+01 1.400000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.800000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
2.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 9.545454545454545325e+01 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.100000000000000000e+01 8.888888888888888573e+01 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.600000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.200000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 9.090909090909090651e+01 1.400000000000000000e+01
1.000000000000000000e+01 9.090909090909090651e+01 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 9.090909090909090651e+01 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 9.090909090909090651e+01 1.400000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
6.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.500000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
2.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 9.333333333333332860e+01 1.400000000000000000e+01
7.000000000000000000e+00 9.500000000000000000e+01 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
2.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
8.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
7.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.400000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.900000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.500000000000000000e+01 8.461538461538461320e+01 1.400000000000000000e+01
1.800000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
9.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
2.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.300000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
4.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.700000000000000000e+01 8.620689655172414234e+01 1.400000000000000000e+01
1.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
2.100000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
1.000000000000000000e+01 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01
5.000000000000000000e+00 1.000000000000000000e+02 1.400000000000000000e+01


==> data/testfigure/first.dat <==
iterno energy
1 -32.0 
2 -45.0 
3 -53.0 
4 -60.0 
5 -65.0 
6 -67.0 
7 -71.0 
8 -72.0 
9 -76.0 
10 -78.0 
11 -78.0 
12 -79.0 
13 -81.0 


==> data/testfigure/second.dat <==
iterno energy
1 -27.0
2 -36.0
3 -48.0
4 -53.0
5 -58.0
6 -64.0
7 -66.0
8 -70.0
9 -71.0
10 -73.0
11 -72.0
12 -73.0
13 -75.0
